Critical fractional Hardy inequalities

We give a roadmap for the study of critical fractional Hardy inequalities for Dirichlet and Sobolev--Bregman forms. We focus on homogeneous forms on the real line, in particular the form of the fractional Laplacian and the Servadei--Valdinoci form. We prove criticality results in both the Dirichlet and Sobolev--Bregman settings.

==> D.csv <==
alpha,D
0.0,0.5
0.002002002002002002,0.499403606580408
0.004004004004004004,0.4987701018595104
0.006006006006006006,0.4980996309139492
0.008008008008008008,0.49739235530918047
0.01001001001001001,0.49664845343661135
0.012012012012012012,0.49586812080977
0.014014014014014014,0.495051570317195
0.016016016016016016,0.4941990324299176
0.018018018018018018,0.4933107553616374
0.02002002002002002,0.49238700517992345
0.022022022022022022,0.4914280658670492
0.024024024024024024,0.4904342393293339
0.026026026026026026,0.4894058453541742
0.028028028028028028,0.4883432215142526
0.03003003003003003,0.48724672301872235
0.03203203203203203,0.4861167225115169
0.03403403403403403,0.48495360981723323
0.036036036036036036,0.4837577916353849
0.03803803803803804,0.4825296911841421
0.04004004004004004,0.4812697477949819
0.04204204204204204,0.47997841645999295
0.044044044044044044,0.478656167333854
0.04604604604604605,0.4773034851927823
0.04804804804804805,0.4759208688530056
0.050050050050050046,0.4745088305515182
0.05205205205205205,0.4730678952921165
0.05405405405405406,0.4715986001598449
0.056056056056056056,0.4701014936071578
0.058058058058058054,0.46857713471520845
0.06006006006006006,0.46702609243374715
0.062062062062062065,0.46544894480319454
0.06406406406406406,0.4638462781624482
0.06606606606606606,0.4622186863459962
0.06806806806806806,0.4605667698738712
0.07007007007007007,0.458891135137907
0.07207207207207207,0.4571923935876943
0.07407407407407407,0.45547116091949974
0.07607607607607608,0.4537280562712942
0.07807807807807808,0.4519637014268868
0.08008008008008008,0.4501787200319757
0.08208208208208208,0.4483737368247792
0.08408408408408408,0.44654937688368396
0.08608608608608609,0.4447062648941656
0.08808808808808809,0.4428450244370297
0.09009009009009009,0.4409662772997964
0.0920920920920921,0.4390706428128536
0.0940940940940941,0.4371587372117849
0.0960960960960961,0.4352311730270618
0.0980980980980981,0.43328855850209896
0.10010010010010009,0.4313314970404522
0.1021021021021021,0.4293605866827661
0.1041041041041041,0.4273764196138735
0.1061061061061061,0.42537958170029455
0.10810810810810811,0.42337065205819957
0.11011011011011011,0.42135020265175915
0.11211211211211211,0.41931879792166127
0.11411411411411411,0.4172769944434365
0.11611611611611611,0.41522534061512656
0.11811811811811812,0.4131643763737115
0.12012012012012012,0.4110946329396272
0.12212212212212212,0.40901663258861803
0.12412412412412413,0.40693088845008757
0.12612612612612611,0.404837904331073
0.12812812812812813,0.40273817456488215
0.13013013013013014,0.400632183883429
0.13213213213213212,0.39852040731224225
0.13413413413413414,0.39640331008711255
0.13613613613613612,0.39428134759132233
0.13813813813813813,0.3921549653123974
0.14014014014014015,0.3900245988173145
0.14214214214214213,0.3878906737451068
0.14414414414414414,0.385753605815814
0.14614614614614616,0.38361380085474467
0.14814814814814814,0.38147165483102957
0.15015015015015015,0.37932755390947503
0.15215215215215216,0.3771818745147448
0.15415415415415415,0.3750349834069325
0.15615615615615616,0.37288723776760874
0.15815815815815815,0.370738985295474
0.16016016016016016,0.36859056431076187
0.16216216216216217,0.36644230386759424
0.16416416416416416,0.36429452387350686
0.16616616616616617,0.36214753521541027
0.16816816816816815,0.3600016398912864
0.17017017017017017,0.35785713114694756
0.17217217217217218,0.3557142936172397
0.17417417417417416,0.3535734034710833
0.17617617617617617,0.35143472855979874
0.1781781781781782,0.34929852856818977
0.18018018018018017,0.34716505516788754
0.18218218218218218,0.3450345521725009
0.1841841841841842,0.3429072556941372
0.18618618618618618,0.34078339430089727
0.1881881881881882,0.33866318917497157
0.19019019019019018,0.3365468542709958
0.1921921921921922,0.334434596474348
0.1941941941941942,0.3323266157590965
0.1961961961961962,0.3302231053453282
0.1981981981981982,0.3281242518556178
0.20020020020020018,0.3260302354704084
0.2022022022022022,0.3239412300821074
0.2042042042042042,0.32185740344770963
0.2062062062062062,0.3197789173397836
0.2082082082082082,0.3177059276956756
0.21021021021021022,0.3156385847647971
0.2122122122122122,0.313577033253878
0.21421421421421422,0.3115214124700883
0.21621621621621623,0.3094718564619311
0.2182182182182182,0.3074284941578372
0.22022022022022023,0.305391449502387
0.2222222222222222,0.303360841590115
0.22422422422422422,0.301336784796841
0.22622622622622623,0.29931938890849813
0.22822822822822822,0.29730875924742745
0.23023023023023023,0.2953049967961166
0.23223223223223222,0.2933081983183753
0.23423423423423423,0.2913184564779317
0.23623623623623624,0.2893358599544569
0.23823823823823823,0.28736049355701787
0.24024024024024024,0.28539243833496725
0.24224224224224225,0.2834317716862857
0.24424424424424424,0.28147856746339583
0.24624624624624625,0.27953289607646303
0.24824824824824826,0.2775948245942152
0.2502502502502503,0.2756644168423038
0.25225225225225223,0.27374173349923714
0.25425425425425424,0.27182683218991965
0.25625625625625625,0.2699197675768295
0.25825825825825827,0.26802059144887164
0.2602602602602603,0.2661293528079429
0.26226226226226224,0.2642460979532488
0.26426426426426425,0.2623708705634106
0.26626626626626626,0.26050371177640386
0.2682682682682683,0.2586446602673708
0.2702702702702703,0.25679375232434604
0.27227227227227224,0.25495102192193964
0.27427427427427425,0.2531165007930207
0.27627627627627627,0.25129021849844163
0.2782782782782783,0.24947220249484936
0.2802802802802803,0.24766247820062157
0.2822822822822823,0.245861069059977
0.28428428428428426,0.24406799660529485
0.2862862862862863,0.24228328051769152
0.2882882882882883,0.24050693868589304
0.2902902902902903,0.23873898726344459
0.2922922922922923,0.23697944072430033
0.29429429429429427,0.23522831191683144
0.2962962962962963,0.23348561211629246
0.2982982982982983,0.23175135107578723
0.3003003003003003,0.23002553707577017
0.3023023023023023,0.22830817697212358
0.30430430430430433,0.2265992762428452
0.3063063063063063,0.22489883903338653
0.3083083083083083,0.2232068682006745
0.3103103103103103,0.2215233653558526
0.3123123123123123,0.21984833090577804
0.31431431431431434,0.21818176409330647
0.3163163163163163,0.2165236630363965
0.3183183183183183,0.21487402476607095
0.3203203203203203,0.21323284526326064
0.32232232232232233,0.21160011949456634
0.32432432432432434,0.20997584144696693
0.3263263263263263,0.20836000416150263
0.3283283283283283,0.20675259976596405
0.3303303303303303,0.20515361950661434
0.33233233233233234,0.2035630537789703
0.33433433433433435,0.20198089215767198
0.3363363363363363,0.20040712342546443
0.3383383383383383,0.19884173560131807
0.34034034034034033,0.197284715967712
0.34234234234234234,0.19573605109710462
0.34434434434434436,0.1941957268776145
0.34634634634634637,0.19266372853793487
0.3483483483483483,0.19114004067150372
0.35035035035035034,0.18962464725994968
0.35235235235235235,0.18811753169583795
0.35435435435435436,0.18661867680473296
0.3563563563563564,0.18512806486660016
0.35835835835835833,0.18364567763656528
0.36036036036036034,0.18217149636504917
0.36236236236236236,0.1807055018172984
0.36436436436436437,0.17924767429232744
0.3663663663663664,0.17779799364128987
0.3683683683683684,0.17635643928529657
0.37037037037037035,0.17492299023269545
0.37237237237237236,0.17349762509583055
0.3743743743743744,0.1720803221072932
0.3763763763763764,0.17067105913568287
0.3783783783783784,0.16926981370088987
0.38038038038038036,0.16787656298891487
0.38238238238238237,0.16649128386624018
0.3843843843843844,0.16511395289376293
0.3863863863863864,0.16374454634030614
0.3883883883883884,0.16238304019571795
0.39039039039039036,0.1610294101835721
0.3923923923923924,0.15968363177348183
0.3943943943943944,0.158345680193037
0.3963963963963964,0.15701553043937722
0.3983983983983984,0.15569315729041014
0.40040040040040037,0.15437853531568782
0.4024024024024024,0.15307163888694697
0.4044044044044044,0.15177244218832825
0.4064064064064064,0.1504809192262798
0.4084084084084084,0.14919704383915575
0.41041041041041043,0.14792078970651976
0.4124124124124124,0.14665213035816052
0.4144144144144144,0.1453910391828283
0.4164164164164164,0.14413748943670196
0.4184184184184184,0.14289145425159167
0.42042042042042044,0.14165290664288757
0.4224224224224224,0.140421819517261
0.4244244244244244,0.13919816568012486
0.4264264264264264,0.13798191784286104
0.42842842842842843,0.13677304862982212
0.43043043043043044,0.1355715305851118
0.43243243243243246,0.13437733617915312
0.4344344344344344,0.13319043781504963
0.4364364364364364,0.13201080783474473
0.43843843843843844,0.13083841852498626
0.44044044044044045,0.12967324212310247
0.44244244244244246,0.12851525082259196
0.4444444444444444,0.1273644167785372
0.44644644644644643,0.12622071211284358
0.44844844844844844,0.1250841089193105
0.45045045045045046,0.12395457926853856
0.45245245245245247,0.12283209521267874
0.4544544544544544,0.12171662879002751
0.45645645645645644,0.12060815202947191
0.45845845845845845,0.11950663695478968
0.46046046046046046,0.11841205558880853
0.4624624624624625,0.11732437995742902
0.46446446446446443,0.11624358209351329
0.46646646646646645,0.11516963404064558
0.46846846846846846,0.11410250785676812
0.47047047047047047,0.11304217561769356
0.4724724724724725,0.11198860942050114
0.4744744744744745,0.1109417813868172
0.47647647647647645,0.10990166366598456
0.47847847847847846,0.10886822843812358
0.4804804804804805,0.10784144791708836
0.4824824824824825,0.10682129435332131
0.4844844844844845,0.10580774003660816
0.48648648648648646,0.1048007572987371
0.48848848848848847,0.10380031851606461
0.4904904904904905,0.10280639611199062
0.4924924924924925,0.10181896255934561
0.4944944944944945,0.1008379903826924
0.4964964964964965,0.0998634521605444
0.4984984984984985,0.098895320527504
0.5005005005005005,0.09793356817632269
0.5025025025025025,0.09697816785988388
0.5045045045045045,0.09602909239311401
0.5065065065065065,0.09508631465482023
0.5085085085085085,0.09414980758945947
0.5105105105105106,0.09321954420883961
0.5125125125125125,0.09229549759375498
0.5145145145145145,0.09137764089555851
0.5165165165165165,0.09046594733767124
0.5185185185185185,0.0895603902170333
0.5205205205205206,0.08866094290549444
0.5225225225225225,0.08776757885115002
0.5245245245245245,0.08688027157962062
0.5265265265265265,0.08599899469527829
0.5285285285285285,0.08512372188242238
0.5305305305305306,0.08425442690640335
0.5325325325325325,0.0833910836146981
0.5345345345345345,0.08253366593793943
0.5365365365365365,0.08168214789089664
0.5385385385385385,0.08083650357341424
0.5405405405405406,0.07999670717130501
0.5425425425425425,0.0791627329572028
0.5445445445445445,0.07833455529137213
0.5465465465465466,0.07751214862248096
0.5485485485485485,0.07669548748833273
0.5505505505505506,0.07588454651656092
0.5525525525525525,0.07507930042528983
0.5545545545545546,0.07427972402375592
0.5565565565565566,0.07348579221289978
0.5585585585585585,0.07269747998591998
0.5605605605605606,0.07191476242879935
0.5625625625625625,0.07113761472079616
0.5645645645645646,0.07036601213490759
0.5665665665665666,0.0695999300383019
0.5685685685685685,0.06883934389272338
0.5705705705705706,0.06808422925486933
0.5725725725725725,0.06733456177673851
0.5745745745745746,0.06659031720595686
0.5765765765765766,0.06585147138607406
0.5785785785785785,0.06511800025683849
0.5805805805805806,0.06438987985444672
0.5825825825825826,0.06366708631177087
0.5845845845845846,0.06294959585856258
0.5865865865865866,0.062237384821636633
0.5885885885885885,0.061530429625031344
0.5905905905905906,0.06082870679015166
0.5925925925925926,0.06013219293588904
0.5945945945945946,0.059440864778725136
0.5965965965965966,0.05875469913281419
0.5985985985985985,0.058073672910049653
0.6006006006006006,0.05739776312011245
0.6026026026026026,0.05672694687050154
0.6046046046046046,0.05606120136654906
0.6066066066066066,0.05540050391142006
0.6086086086086087,0.054744831906094325
0.6106106106106106,0.05409416284933734
0.6126126126126126,0.0534484743376523
0.6146146146146146,0.05280774406522125
0.6166166166166166,0.05217194982383265
0.6186186186186187,0.051541069502792816
0.6206206206206206,0.050915081088828903
0.6226226226226226,0.050293962665976265
0.6246246246246246,0.04967769241545485
0.6266266266266266,0.04906624861553572
0.6286286286286287,0.04845960964139375
0.6306306306306306,0.047857753964951934
0.6326326326326326,0.04726066015471318
0.6346346346346347,0.046668306875584514
0.6366366366366366,0.0460806728886888
0.6386386386386387,0.04549773705116923
0.6406406406406406,0.04491947831598411
0.6426426426426426,0.044345875731691686
0.6446446446446447,0.04377690844222858
0.6466466466466466,0.04321255568667869
0.6486486486486487,0.04265279679903416
0.6506506506506506,0.04209761120794945
0.6526526526526526,0.04154697843648716
0.6546546546546547,0.041000878101857895
0.6566566566566566,0.04045928991515208
0.6586586586586587,0.03992219368106596
0.6606606606606606,0.03938956929762156
0.6626626626626626,0.0388613967558786
0.6646646646646647,0.038337656139643565
0.6666666666666666,0.037818327625170206
0.6686686686686687,0.03730339148085661
0.6706706706706707,0.03679282806693619
0.6726726726726726,0.03628661783516251
0.6746746746746747,0.0357847413284921
0.6766766766766766,0.03528717918075995
0.6786786786786787,0.0347939121163511
0.6806806806806807,0.03430492094986996
0.6826826826826827,0.03382018658580176
0.6846846846846847,0.03333969001817352
0.6866866866866866,0.032863412330209785
0.6886886886886887,0.03239133469398415
0.6906906906906907,0.03192343837006882
0.6926926926926927,0.031459704707179285
0.6946946946946947,0.031000115141816956
0.6966966966966966,0.030544651197908303
0.6986986986986987,0.03009329448644089
0.7007007007007007,0.02964602670509781
0.7027027027027027,0.02920282963788728
0.7047047047047047,0.02876368515477237
0.7067067067067067,0.028328575211296135
0.7087087087087087,0.027897481848205747
0.7107107107107107,0.027470387191074964
0.7127127127127127,0.027047273449922353
0.7147147147147147,0.026628122918830197
0.7167167167167167,0.026212917975559902
0.7187187187187187,0.02580164108116633
0.7207207207207207,0.02539427477961098
0.7227227227227228,0.024990801697372
0.7247247247247247,0.024591204543055484
0.7267267267267267,0.02419546610700217
0.7287287287287287,0.023803569260896093
0.7307307307307307,0.023415496957370344
0.7327327327327328,0.023031232229611093
0.7347347347347347,0.0226507581909631
0.7367367367367368,0.022274058034531977
0.7387387387387387,0.02190111503278665
0.7407407407407407,0.021531912537161253
0.7427427427427428,0.021166433977655212
0.7447447447447447,0.020804662862434993
0.7467467467467468,0.020446582777432262
0.7487487487487487,0.020092177385944883
0.7507507507507507,0.019741430428234466
0.7527527527527528,0.019394325721125184
0.7547547547547547,0.019050847157603017
0.7567567567567568,0.01871097870641236
0.7587587587587588,0.01837470441165529
0.7607607607607607,0.018042008392388603
0.7627627627627628,0.017712874842221102
0.7647647647647647,0.01738728802891258
0.7667667667667668,0.017065232293970452
0.7687687687687688,0.01674669205224769
0.7707707707707707,0.01643165179154151
0.7727727727727728,0.016120096072190577
0.7747747747747747,0.015812009526674036
0.7767767767767768,0.01550737685920961
0.7787787787787788,0.01520618284535251
0.7807807807807807,0.014908412331595077
0.7827827827827828,0.014614050234966017
0.7847847847847848,0.014323081542630458
0.7867867867867868,0.014035491311490293
0.7887887887887888,0.013751264667785479
0.7907907907907907,0.013470386806694759
0.7927927927927928,0.01319284299193819
0.7947947947947948,0.012918618555379435
0.7967967967967968,0.01264769889662886
0.7987987987987988,0.012380069482647377
0.8008008008008007,0.012115715847350824
0.8028028028028028,0.011854623591214489
0.8048048048048048,0.011596778380880057
0.8068068068068068,0.011342165948760195
0.8088088088088088,0.011090772092647807
0.8108108108108109,0.010842582675323049
0.8128128128128128,0.010597583624161092
0.8148148148148148,0.010355760930744017
0.8168168168168168,0.010117100650468454
0.8188188188188188,0.009881588902159576
0.8208208208208209,0.00964921186768072
0.8228228228228228,0.009419955791547639
0.8248248248248248,0.009193806980542335
0.8268268268268268,0.008970751803327313
0.8288288288288288,0.008750776690061376
0.8308308308308309,0.00853386813201644
0.8328328328328328,0.008320012681194457
0.8348348348348348,0.008109196949946523
0.8368368368368369,0.007901407610592057
0.8388388388388388,0.007696631395039106
0.8408408408408409,0.007494855094405841
0.8428428428428428,0.007296065558642632
0.8448448448448448,0.007100249696155818
0.8468468468468469,0.006907394473431866
0.8488488488488488,0.006717486914662812
0.8508508508508509,0.0065305141013729355
0.8528528528528528,0.006346463172044539
0.8548548548548548,0.006165321321749489
0.8568568568568569,0.005987075801776093
0.8588588588588588,0.005811713919260225
0.8608608608608609,0.005639223036818049
0.8628628628628628,0.0054695905721762654
0.8648648648648649,0.005302803997808976
0.8668668668668669,0.005138850840569645
0.8688688688688688,0.0049777186813280225
0.8708708708708709,0.004819395154607083
0.8728728728728729,0.004663867948220083
0.8748748748748749,0.004511124802910864
0.8768768768768769,0.004361153511992498
0.8788788788788788,0.004213941920989119
0.8808808808808809,0.004069477927277734
0.8828828828828829,0.003927749479730973
0.8848848848848849,0.0037887445783624935
0.8868868868868869,0.00365245127397074
0.8888888888888888,0.0035188576677863846
0.8908908908908909,0.0033879519111190107
0.8928928928928929,0.0032597222050051245
0.8948948948948949,0.003134156799859341
0.8968968968968969,0.0030112439951226295
0.8988988988988988,0.002890972138914756
0.9009009009009009,0.0027733296276875484
0.9029029029029029,0.00265830490587629
0.9049049049049049,0.0025458864655569253
0.9069069069069069,0.0024360628460990013
0.9089089089089089,0.002328822633824224
0.9109109109109109,0.002224154461662709
0.9129129129129129,0.0021220470088120355
0.914914914914915,0.0020224890003966924
0.9169169169169169,0.001925469207128325
0.9189189189189189,0.0018309764449673718
0.9209209209209209,0.001738999574785394
0.9229229229229229,0.0016495275020277048
0.924924924924925,0.0015625491763796926
0.9269269269269269,0.0014780535914296117
0.9289289289289289,0.0013960297843357988
0.9309309309309309,0.0013164668354945137
0.9329329329329329,0.001239353868205699
0.934934934934935,0.001164680048344586
0.9369369369369369,0.0010924345840291768
0.938938938938939,0.0010226067252918723
0.9409409409409409,0.0009551857637515421
0.9429429429429429,0.0008901610322835541
0.944944944944945,0.0008275219046960406
0.9469469469469469,0.0007672577954016747
0.948948948948949,0.000709358159093441
0.950950950950951,0.0006538124904200409
0.9529529529529529,0.0006006103236618892
0.954954954954955,0.0005497412324095338
0.9569569569569569,0.0005011948292405753
0.958958958958959,0.00045496076539825494
0.960960960960961,0.0004110287304729098
0.9629629629629629,0.00036938845207894585
0.964964964964965,0.00033002969553923923
0.9669669669669669,0.0002929422635640899
0.968968968968969,0.0002581159959352429
0.970970970970971,0.00022554076918879814
0.9729729729729729,0.000195206496297244
0.974974974974975,0.000167103126356632
0.9769769769769769,0.00014122064426879335
0.978978978978979,0.00011754907042912745
0.980980980980981,9.60784604115088e-05
0.9829829829829829,7.679890465546648e-05
0.984984984984985,5.970052815376063e-05
0.986986986986987,4.4773490140426706e-05
0.988988988988989,3.2007983778774136e-05
0.990990990990991,2.139423585089639e-05
0.992992992992993,1.292250644689656e-05
0.994994994994995,6.583088655092559e-06
0.996996996996997,2.366308252685567e-06
0.998998998998999,2.625233963755306e-07
1.001001001001001,2.6212431431868455e-07
1.003003003003003,2.3555329967147768e-06
1.005005005005005,6.533202889945881e-06
1.007007007007007,1.2785618587808015e-05
1.009009009009009,2.1103295524825065e-05
1.011011011011011,3.147677967033573e-05
1.013013013013013,4.389664722051219e-05
1.015015015015015,5.835350429466989e-05
1.017017017017017,7.483798662754414e-05
1.019019019019019,9.334075926486875e-05
1.021021021021021,0.00011385251625842293
1.023023023023023,0.00013636398036009516
1.025025025025025,0.00016086590271847994
1.027027027027027,0.00018734906257342687
1.029029029029029,0.00021580426695184685
1.031031031031031,0.0002462223503638176
1.033033033033033,0.0002785941744984555
1.035035035035035,0.00031291062791984845
1.037037037037037,0.0003491626257634191
1.039039039039039,0.00038734110943155255
1.0410410410410411,0.0004274370462909929
1.043043043043043,0.00046944142936788084
1.045045045045045,0.0005133452770449233
1.047047047047047,0.0005591396327571266
1.049049049049049,0.0006068155646883008
1.0510510510510511,0.0006563641654670363
1.053053053053053,0.0007077765518630547
1.055055055055055,0.0007610438644824887
1.057057057057057,0.000816157267464508
1.059059059059059,0.0008731079481760534
1.0610610610610611,0.0009318871169080522
1.063063063063063,0.0009924860065698214
1.065065065065065,0.0010548958723849233
1.067067067067067,0.0011191079915848924
1.069069069069069,0.001185113663104176
1.0710710710710711,0.0012529042072742954
1.073073073073073,0.0013224709655165882
1.075075075075075,0.0013938053000369533
1.077077077077077,0.0014668985935179643
1.079079079079079,0.0015417422488103471
1.0810810810810811,0.0016183276886271485
1.083083083083083,0.0016966463552333087
1.085085085085085,0.0017766897101379401
1.087087087087087,0.001858449233783462
1.089089089089089,0.001941916425236537
1.0910910910910911,0.002027082801876811
1.093093093093093,0.0021139398990852334
1.095095095095095,0.002202479269932455
1.097097097097097,0.0022926924848655685
1.0990990990990992,0.0023845711313946094
1.1011011011011012,0.0024781068137785414
1.103103103103103,0.0025732911527093037
1.105105105105105,0.002670115784996661
1.107107107107107,0.0027685723632508027
1.1091091091091092,0.002868652555564623
1.1111111111111112,0.0029703480451949453
1.1131131131131131,0.003073650530242585
1.115115115115115,0.0031785517233322833
1.117117117117117,0.003285043351290039
1.1191191191191192,0.00339311715482074
1.1211211211211212,0.0035027648881836037
1.1231231231231231,0.0036139783188674887
1.125125125125125,0.0037267492272643247
1.127127127127127,0.0038410694063411373
1.1291291291291292,0.003956930661311367
1.1311311311311312,0.004074324809304296
1.1331331331331331,0.004193243679033789
1.135135135135135,0.004313679110464722
1.137137137137137,0.004435622954479326
1.1391391391391392,0.0045590670725395195
1.1411411411411412,0.004684003336351036
1.1431431431431431,0.00481042362752351
1.145145145145145,0.004938319837229586
1.147147147147147,0.005067683865862524
1.1491491491491492,0.005198507622692323
1.1511511511511512,0.005330783025519381
1.1531531531531531,0.005464502000326736
1.155155155155155,0.005599656480931227
1.157157157157157,0.005736238408630434
1.1591591591591592,0.005874239731850634
1.1611611611611612,0.0060136524057903765
1.1631631631631631,0.0061544683920633
1.165165165165165,0.006296679658338596
1.167167167167167,0.006440278177978268
1.1691691691691692,0.006585255929674236
1.1711711711711712,0.006731604897080719
1.1731731731731732,0.00687931706844685
1.1751751751751751,0.007028384436244644
1.177177177177177,0.00717879899679545
1.1791791791791792,0.007330552749894462
1.1811811811811812,0.007483637698431715
1.1831831831831832,0.007638045848010883
1.1851851851851851,0.007793769206565882
1.187187187187187,0.007950799783973
1.1891891891891893,0.008109129591662668
1.1911911911911912,0.008268750642226767
1.1931931931931932,0.008429654949022753
1.1951951951951951,0.008591834525776275
1.197197197197197,0.008755281386179144
1.1991991991991993,0.008919987543485264
1.2012012012012012,0.009085945010102597
1.2032032032032032,0.00925314579718226
1.2052052052052051,0.009421581914204733
1.207207207207207,0.009591245368561199
1.2092092092092093,0.009762128165133185
1.2112112112112112,0.009934222305866932
1.2132132132132132,0.010107519789345622
1.2152152152152151,0.010282012610356975
1.2172172172172173,0.010457692759457227
1.2192192192192193,0.010634552222531062
1.2212212212212212,0.010812582980348194
1.2232232232232232,0.0109917770081152
1.2252252252252251,0.011172126275023658
1.2272272272272273,0.011353622743793807
1.2292292292292293,0.01153625837021438
1.2312312312312312,0.011720025102676803
1.2332332332332332,0.011904914881706885
1.2352352352352352,0.012090919639490192
1.2372372372372373,0.012278031299393572
1.2392392392392393,0.012466241775481529
1.2412412412412412,0.012655542972028503
1.2432432432432432,0.012845926783025065
1.2452452452452452,0.013037385091680058
1.2472472472472473,0.013229909769916743
1.2492492492492493,0.013423492677864727
1.2512512512512513,0.013618125663345186
1.2532532532532532,0.013813800561351583
1.2552552552552552,0.014010509193525226
1.2572572572572573,0.01420824336762358
1.2592592592592593,0.014406994876983837
1.2612612612612613,0.014606755499980454
1.2632632632632632,0.014807516999476817
1.2652652652652652,0.015009271122270943
1.2672672672672673,0.015212009598532873
1.2692692692692693,0.015415724141239078
1.2712712712712713,0.015620406445597581
1.2732732732732732,0.015826048188467664
1.2752752752752752,0.016032641027772666
1.2772772772772774,0.01624017660190558
1.2792792792792793,0.016448646529127506
1.2812812812812813,0.016658042406959797
1.2832832832832832,0.016868355811568047
1.2852852852852852,0.017079578297138822
1.2872872872872874,0.017291701395248625
1.2892892892892893,0.017504716614225625
1.2912912912912913,0.01771861543850316
1.2932932932932932,0.017933389327965114
1.2952952952952952,0.01814902971728338
1.2972972972972974,0.018365528015246484
1.2992992992992993,0.018582875604080226
1.3013013013013013,0.018801063838759697
1.3033033033033032,0.01902008404631134
1.3053053053053052,0.019239927525107958
1.3073073073073074,0.019460585544152503
1.3093093093093093,0.019682049342353708
1.3113113113113113,0.019904310127792275
1.3133133133133132,0.020127359076976402
1.3153153153153152,0.020351187334088673
1.3173173173173174,0.0205757860102216
1.3193193193193193,0.020801146182603744
1.3213213213213213,0.021027258893814894
1.3233233233233233,0.0212541151509916
1.3253253253253252,0.021481705925020207
1.3273273273273274,0.021710022149719763
1.3293293293293293,0.02193905472101402
1.3313313313313313,0.022168794496091344
1.3333333333333333,0.02239923229255295
1.3353353353353352,0.022630358887549478
1.3373373373373374,0.022862165016905293
1.3393393393393394,0.023094641374230673
1.3413413413413413,0.02332777861002076
1.3433433433433433,0.02356156733074252
1.3453453453453452,0.0237959980979081
1.3473473473473474,0.024031061427135125
1.3493493493493494,0.024266747787193194
1.3513513513513513,0.02450304759903672
1.3533533533533533,0.02473995123482384
1.3553553553553555,0.02497744901692102
1.3573573573573574,0.02521553121689278
1.3593593593593594,0.025454188054476627
1.3613613613613613,0.02569340969654316
1.3633633633633633,0.02593318625604094
1.3653653653653655,0.026173507790924744
1.3673673673673674,0.02641436430306901
1.3693693693693694,0.026655745737164126
1.3713713713713713,0.026897641979596515
1.3733733733733733,0.027140042857312485
1.3753753753753755,0.02738293813666358
1.3773773773773774,0.027626317522235676
1.3793793793793794,0.027870170655659603
1.3813813813813813,0.028114487114403938
1.3833833833833833,0.02835925641054924
1.3853853853853855,0.02860446798954385
1.3873873873873874,0.028850111228939868
1.3893893893893894,0.0290961754371106
1.3913913913913913,0.029342649851947327
1.3933933933933933,0.029589523639536364
1.3953953953953955,0.029836785892815958
1.3973973973973974,0.030084425630211676
1.3993993993993994,0.030332431794250714
1.4014014014014013,0.03058079325015436
1.4034034034034033,0.030829498784409853
1.4054054054054055,0.031078537103317348
1.4074074074074074,0.03132789683151647
1.4094094094094094,0.03157756651048824
1.4114114114114114,0.031827534597033864
1.4134134134134133,0.032077789461729865
1.4154154154154155,0.03232831938735806
1.4174174174174174,0.032579112567311046
1.4194194194194194,0.03283015710397274
1.4214214214214214,0.033081441007072415
1.4234234234234233,0.03333295219201344
1.4254254254254255,0.03358467847817497
1.4274274274274275,0.03383660758718635
1.4294294294294294,0.034088727141174356
1.4314314314314314,0.034341024660982565
1.4334334334334333,0.034593487564362015
1.4354354354354355,0.03484610316413288
1.4374374374374375,0.035098858666316644
1.4394394394394394,0.03535174116823914
1.4414414414414414,0.035604737656601916
1.4434434434434433,0.03585783500552394
1.4454454454454455,0.03611101997455094
1.4474474474474475,0.0363642792066336
1.4494494494494494,0.0366175992260726
1.4514514514514514,0.036870966436431424
1.4534534534534533,0.03712436711841489
1.4554554554554555,0.03737778742771468
1.4574574574574575,0.03763121339281915
1.4594594594594594,0.0378846309127888
1.4614614614614614,0.03813802575499614
1.4634634634634633,0.038391383552829075
1.4654654654654655,0.03864468980335783
1.4674674674674675,0.038897929864963855
1.4694694694694694,0.039151088954931836
1.4714714714714714,0.03940415214700313
1.4734734734734736,0.0396571043688894
1.4754754754754755,0.03990993039974759
1.4774774774774775,0.04016261486761441
1.4794794794794794,0.040415142246800394
1.4814814814814814,0.0406674968552418
1.4834834834834836,0.04091966285181201
1.4854854854854855,0.04117162423358991
1.4874874874874875,0.041423364833084605
1.4894894894894894,0.041674868315417626
1.4914914914914914,0.04192611817546074
1.4934934934934936,0.04217709773492848
1.4954954954954955,0.042427790139426165
1.4974974974974975,0.0426781783554516
1.4994994994994995,0.04292824516735061
1.5015015015015014,0.04317797317422565
1.5035035035035036,0.043427344786797065
1.5055055055055055,0.04367634222421538
1.5075075075075075,0.04392494751082667
1.5095095095095095,0.044173142472887714
1.5115115115115114,0.04442090873523118
1.5135135135135136,0.04466822771788227
1.5155155155155156,0.04491508063262324
1.5175175175175175,0.04516144847950754
1.5195195195195195,0.045407312043322434
1.5215215215215214,0.04565265188999955
1.5235235235235236,0.04589744836297271
1.5255255255255256,0.04614168157948359
1.5275275275275275,0.046385331426833896
1.5295295295295295,0.04662837755858314
1.5315315315315314,0.046870799390694134
1.5335335335335336,0.04711257609762292
1.5355355355355356,0.04735368660835455
1.5375375375375375,0.0475941096023842
1.5395395395395395,0.04783382350564335
1.5415415415415414,0.04807280648637024
1.5435435435435436,0.04831103645092572
1.5455455455455456,0.04854849103955304
1.5475475475475475,0.048785147622082296
1.5495495495495495,0.04902098329357912
1.5515515515515514,0.04925597486993836
1.5535535535535536,0.04949009888342146
1.5555555555555556,0.04972333157813902
1.5575575575575575,0.049955648905478205
1.5595595595595595,0.050187026519474556
1.5615615615615615,0.050417439772130014
1.5635635635635636,0.050646863708676305
1.5655655655655656,0.05087527306278387
1.5675675675675675,0.05110264225171871
1.5695695695695695,0.05132894537144578
1.5715715715715715,0.05155415619167962
1.5735735735735736,0.05177824815088583
1.5755755755755756,0.052001194351229525
1.5775775775775776,0.05222296755347666
1.5795795795795795,0.05244354017184553
1.5815815815815815,0.05266288426881142
1.5835835835835836,0.0528809715498659
1.5855855855855856,0.053097773358230495
1.5875875875875876,0.05331326066952878
1.5895895895895895,0.05352740408641595
1.5915915915915915,0.0537401738331695
1.5935935935935936,0.05395153975024233
1.5955955955955956,0.05416147128878022
1.5975975975975976,0.054369937505106186
1.5995995995995995,0.05457690705517423
1.6016016016016015,0.05478234818899417
1.6036036036036037,0.054986228745032326
1.6056056056056056,0.055188516144588626
1.6076076076076076,0.055389177386154884
1.6096096096096095,0.05558817903975711
1.6116116116116117,0.0557854872412856
1.6136136136136137,0.055981067686815926
1.6156156156156156,0.05617488562692613
1.6176176176176176,0.056366905861013276
1.6196196196196195,0.05655709273161365
1.6216216216216217,0.05674541011873337
1.6236236236236237,0.05693182143419139
1.6256256256256256,0.05711628961598302
1.6276276276276276,0.05729877712266803
1.6296296296296295,0.05747924592778926
1.6316316316316317,0.05765765751432845
1.6336336336336337,0.05783397286920592
1.6356356356356356,0.058008152477830255
1.6376376376376376,0.058180156318705226
1.6396396396396395,0.05834994385810281
1.6416416416416417,0.058517474044807574
1.6436436436436437,0.05868270530494374
1.6456456456456456,0.058845595536891275
1.6476476476476476,0.05900610210630078
1.6496496496496496,0.05916418184121636
1.6516516516516517,0.05931979102731728
1.6536536536536537,0.05947288540328698
1.6556556556556556,0.059623420156321105
1.6576576576576576,0.05977134991778594
1.6596596596596596,0.05991662875903736
1.6616616616616617,0.06005921018741407
1.6636636636636637,0.06019904714241592
1.6656656656656657,0.06033609199208117
1.6676676676676676,0.06047029652957567
1.6696696696696696,0.060601611970007845
1.6716716716716717,0.06072998894748336
1.6736736736736737,0.0608553775124154
1.6756756756756757,0.06097772712910404
1.6776776776776776,0.06109698667360187
1.6796796796796796,0.061213104431881445
1.6816816816816818,0.06132602809832141
1.6836836836836837,0.061435704774528095
1.6856856856856857,0.06154208096851059
1.6876876876876876,0.06164510259422742
1.6896896896896896,0.06174471497152254
1.6916916916916918,0.06184086282647109
1.6936936936936937,0.06193349029215238
1.6956956956956957,0.06202254090987176
1.6976976976976976,0.062107957630850565
1.6996996996996996,0.062189682818404604
1.7017017017017018,0.06226765825063225
1.7037037037037037,0.0623418251236346
1.7057057057057057,0.062412124055287045
1.7077077077077076,0.062478495089585716
1.7097097097097096,0.06254087770159049
1.7117117117117118,0.06259921080298657
1.7137137137137137,0.06265343274828696
1.7157157157157157,0.0627034813416992
1.7177177177177176,0.06274929384467783
1.7197197197197196,0.0627908069841855
1.7217217217217218,0.06282795696168611
1.7237237237237237,0.06286067946289126
1.7257257257257257,0.06288890966828253
1.7277277277277276,0.06291258226443262
1.7297297297297298,0.06293163145614562
1.7317317317317318,0.06294599097943823
1.7337337337337337,0.06295559411538393
1.7357357357357357,0.0629603737048382
1.7377377377377377,0.06296026216406654
1.7397397397397398,0.06295519150129274
1.7417417417417418,0.06294509333418667
1.7437437437437437,0.06292989890830715
1.7457457457457457,0.06290953911651857
1.7477477477477477,0.06288394451939293
1.7497497497497498,0.06285304536661396
1.7517517517517518,0.06281677161939421
1.7537537537537538,0.06277505297391596
1.7557557557557557,0.0627278188858058
1.7577577577577577,0.06267499859565029
1.7597597597597598,0.06261652115555803
1.7617617617617618,0.06255231545677212
1.7637637637637638,0.06248231025833533
1.7657657657657657,0.06240643421680625
1.7677677677677677,0.062324615917024435
1.7697697697697699,0.0622367839039192
1.7717717717717718,0.0621428667153543
1.7737737737737738,0.06204279291599704
1.7757757757757757,0.0619364911322004
1.7777777777777777,0.06182389008788026
1.7797797797797799,0.061704918641369476
1.7817817817817818,0.06157950582322686
1.7837837837837838,0.061447580874975045
1.7857857857857857,0.06130907328873912
1.7877877877877877,0.061163912847754486
1.7897897897897899,0.061012029667707995
1.7917917917917918,0.060853354238874606
1.7937937937937938,0.06068781746900719
1.7957957957957957,0.060515350726934404
1.7977977977977977,0.06033588588681686
1.7997997997997999,0.06014935537301104
1.8018018018018018,0.059955692205483704
1.8038038038038038,0.05975483004571816
1.8058058058058057,0.05954670324305097
1.8078078078078077,0.05933124688137219
1.8098098098098099,0.05910839682612122
1.8118118118118118,0.05887808977150675
1.8138138138138138,0.058640263287875444
1.8158158158158157,0.058394855869152495
1.8178178178178177,0.05814180698027437
1.8198198198198199,0.057881057104530904
1.8218218218218218,0.05761254779073253
1.8238238238238238,0.0573362217001163
1.8258258258258258,0.05705202265290228
1.8278278278278277,0.05675989567441102
1.82982982982983,0.056459787040651084
1.8318318318318318,0.05615164432328502
1.8338338338338338,0.0558354164338813
1.8358358358358358,0.055511053667360345
1.8378378378378377,0.05517850774454106
1.83983983983984,0.05483773185369654
1.8418418418418419,0.054488680691027296
1.8438438438438438,0.0541313104999617
1.8458458458458458,0.05376557910919434
1.8478478478478477,0.05339144596937597
1.84984984984985,0.053008872188369
1.8518518518518519,0.05261782056498718
1.8538538538538538,0.05221825562113821
1.8558558558558558,0.0518101436322946
1.8578578578578577,0.05139345265621813
1.85985985985986,0.05096815255986973
1.8618618618618619,0.05053421504443914
1.8638638638638638,0.050091613668433774
1.8658658658658658,0.049640323868771104
1.867867867867868,0.049180322979823186
1.86986986986987,0.04871159025036767
1.8718718718718719,0.04823410685840424
1.8738738738738738,0.04774785592380271
1.8758758758758758,0.047252822518752374
1.877877877877878,0.04674899367599018
1.87987987987988,0.04623635839478964
1.8818818818818819,0.04571490764469944
1.8838838838838838,0.04518463436702721
1.8858858858858858,0.0446455334740673
1.887887887887888,0.044097601846082246
1.88988988988989,0.0435408383260485
1.8918918918918919,0.04297524371218628
1.8938938938938938,0.04240082074829887
1.8958958958958958,0.041817574111950945
1.897897897897898,0.04122551040052224
1.8998998998999,0.04062463811517951
1.901901901901902,0.040014967642810456
1.9039039039039038,0.03939651123597443
1.9059059059059058,0.0387692829909247
1.907907907907908,0.038133298823763324
1.90990990990991,0.037488576444793885
1.911911911911912,0.03683513533114058
1.9139139139139139,0.03617299669770677
1.9159159159159158,0.035502183466547994
1.917917917917918,0.03482272023473829
1.91991991991992,0.034134633240811355
1.921921921921922,0.03343795032985861
1.9239239239239239,0.03273270091737109
1.9259259259259258,0.032018915951910545
1.927927927927928,0.031296627876698416
1.92992992992993,0.030565870590211097
1.931931931931932,0.029826679405870665
1.9339339339339339,0.02907909101092081
1.9359359359359358,0.02832314342457732
1.937937937937938,0.02755887595554134
1.93993993993994,0.0267863291589649
1.941941941941942,0.02600554479295349
1.9439439439439439,0.025216565774694243
1.9459459459459458,0.024419436136292223
1.947947947947948,0.023614200980397505
1.94994994994995,0.022800906435704843
1.951951951951952,0.021979599612401955
1.9539539539539539,0.021150328557645093
1.9559559559559558,0.02031314221113326
1.957957957957958,0.019468090360852796
1.95995995995996,0.01861522359906064
1.961961961961962,0.017754593278569493
1.9639639639639639,0.016886251469399326
1.9659659659659658,0.016010250915852495
1.967967967967968,0.01512664499406856
1.96996996996997,0.014235487670112118
1.971971971971972,0.013336833458641213
1.973973973973974,0.012430737382204708
1.9759759759759759,0.011517254931209761
1.977977977977978,0.010596442024599596
1.97997997997998,0.009668354971278409
1.981981981981982,0.008733050432315289
1.983983983983984,0.007790585383959349
1.985985985985986,0.0068410170814911285
1.987987987987988,0.00588440302393621
1.98998998998999,0.0049208009196600195
1.991991991991992,0.003950268652864335
1.993993993993994,0.0029728642509999994
1.995995995995996,0.001988645853108318
1.997997997997998,0.0009976716791033839
2.0,0.0


==> Dm.csv <==
x,y
1e-06,-742.0729642355515
0.004009014028056112,-3.5714622078733056
0.008017028056112223,-2.315533597070407
0.012025042084168335,-1.7933250933773972
0.01603305611222445,-1.4932821157282623
0.02004107014028056,-1.293709313542954
0.024049084168336673,-1.1492307945098283
0.028057098196392787,-1.0386736559090228
0.0320651122244489,-0.9506927908242112
0.03607312625250501,-0.8786046953218829
0.04008114028056112,-0.8181893644623713
0.044089154308617234,-0.766637080467315
0.048097168336673345,-0.72199693498523
0.052105182364729455,-0.6828674077848287
0.05611319639278557,-0.6482128578785109
0.06012121042084168,-0.6172496164403816
0.06412922444889779,-0.589372534302868
0.06813723847695391,-0.5641060560187139
0.07214525250501001,-0.5410707086872102
0.07615326653306613,-0.519959584755766
0.08016128056112223,-0.5005214825214843
0.08416929458917835,-0.48254858907774817
0.08817730861723447,-0.4658673289577333
0.09218532264529057,-0.45033146123975937
0.09619333667334669,-0.43581680111496696
0.1002013507014028,-0.4222171333365722
0.10420936472945891,-0.40944101250867543
0.10821737875751503,-0.3974092317421733
0.11222539278557114,-0.38605280096948946
0.11623340681362725,-0.3753113181130373
0.12024142084168336,-0.3651316461038743
0.12424943486973947,-0.3554668302220876
0.12825744889779558,-0.346275205894658
0.1322654629258517,-0.3375196586418112
0.13627347695390782,-0.32916700647693264
0.1402814909819639,-0.32118748154981214
0.14428950501002002,-0.31355429274955604
0.14829751903807614,-0.3062432547586026
0.15230553306613226,-0.2992324719654293
0.15631354709418838,-0.2925020679133289
0.16032156112224447,-0.28603395274199966
0.16432957515030058,-0.279811622483051
0.1683375891783567,-0.2738199851860027
0.17234560320641282,-0.2680452097427559
0.17635361723446893,-0.2624745939949469
0.18036163126252505,-0.2570964492875485
0.18436964529058114,-0.2518999991023766
0.18837765931863726,-0.24687528978907122
0.19238567334669338,-0.2420131117260015
0.1963936873747495,-0.23730492950296395
0.2004017014028056,-0.23274281993219736
0.2044097154308617,-0.22831941687257484
0.20841772945891782,-0.2240278620005863
0.21242574348697393,-0.21986176078626934
0.21643375751503005,-0.21581514303689964
0.22044177154308617,-0.21188242745949404
0.22444978557114229,-0.20805838976783822
0.22845779959919837,-0.2043381339231145
0.2324658136272545,-0.20071706615115048
0.2364738276553106,-0.19719087142537642
0.24048184168336673,-0.1937554921440249
0.24448985571142284,-0.19040710876398226
0.24849786973947893,-0.1871421221828659
0.252505883767535,-0.18395713768608168
0.25651389779559114,-0.18084895029740045
0.26052191182364726,-0.1778145313904954
0.2645299258517034,-0.1748510164353137
0.2685379398797595,-0.17195569376747785
0.2725459539078156,-0.16912599428141886
0.2765539679358717,-0.1663594819588878
0.2805619819639278,-0.16365384515409492
0.2845699959919839,-0.16100688856515646
0.28857801002004,-0.15841652582896043
0.29258602404809614,-0.15588077268310846
0.29659403807615226,-0.15339774064438355
0.3006020521042084,-0.15096563115831563
0.3046100661322645,-0.14858273017896026
0.3086180801603206,-0.14624740314204362
0.3126260941883767,-0.14395809029821593
0.31663410821643284,-0.14171330237635552
0.3206421222444889,-0.13951161654972122
0.324650136272545,-0.13735167268030274
0.32865815030060114,-0.1352321698190025
0.33266616432865725,-0.13315186294133063
0.33667417835671337,-0.13110955990013187
0.3406821923847695,-0.12910411857851506
0.3446902064128256,-0.12713444422764322
0.3486982204408817,-0.12519948697538041
0.35270623446893784,-0.12329823949300164
0.35671424849699396,-0.12142973480826261
0.3607222625250501,-0.11959304425411549
0.36473027655310614,-0.11778727554324814
0.36873829058116225,-0.1160115709594387
0.37274630460921837,-0.11426510565744916
0.3767543186372745,-0.11254708606385322
0.3807623326653306,-0.11085674837179943
0.3847703466933867,-0.10919335712326497
0.38877836072144284,-0.10755620387286022
0.39278637474949896,-0.10594460592770305
0.3967943887775551,-0.10435790515830357
0.4008024028056112,-0.10279546687578317
0.4048104168336673,-0.10125667877110311
0.40881843086172337,-0.09974094991230018
0.4128264448897795,-0.09824770979602152
0.4168344589178356,-0.09677640744992161
0.4208424729458917,-0.09532651058273195
0.42485048697394784,-0.09389750477904354
0.42885850100200396,-0.0924888927360514
0.4328665150300601,-0.09110019353970353
0.4368745290581162,-0.08973094197787534
0.4408825430861723,-0.08838068788835376
0.4448905571142284,-0.08704899553956805
0.44889857114228454,-0.08573544304214219
0.4529065851703406,-0.08443962178947528
0.4569145991983967,-0.0831611359256729
0.46092261322645284,-0.08189960183926617
0.46493062725450895,-0.08065464768125462
0.46893864128256507,-0.07942591290610575
0.4729466553106212,-0.07821304783443102
0.4769546693386773,-0.07701571323614034
0.4809626833667334,-0.07583357993295226
0.48497069739478954,-0.07466632841920731
0.48897871142284566,-0.07351364849999845
0.4929867254509017,-0.07237523894569174
0.49699473947895784,-0.07125080716196866
0.5010027535070141,-0.07014006887457269
0.5050107675350701,-0.06904274782799348
0.5090187815631263,-0.06795857549736589
0.5130267955911824,-0.06688729081290619
0.5170348096192384,-0.06582863989624538
0.5210428236472946,-0.06478237580805804
0.5250508376753507,-0.06374825830642061
0.5290588517034068,-0.06272605361536336
0.5330668657314629,-0.061715534203113015
0.5370748797595191,-0.060716478569550605
0.5410828937875751,-0.05972867104243518
0.5450909078156313,-0.05875190158197034
0.5490989218436874,-0.057785965593313074
0.5531069358717435,-0.0568306637466459
0.5571149498997996,-0.05588580180445622
0.5611229639278557,-0.05495119045568271
0.5651309779559118,-0.054026645156409925
0.5691389919839679,-0.05311198597680761
0.5731470060120241,-0.05220703745402758
0.5771550200400801,-0.05131162845078649
0.5811630340681363,-0.050425592019376755
0.5851710480961924,-0.04954876527086133
0.5891790621242485,-0.048680989249220374
0.5931870761523046,-0.04782210881023044
0.5971950901803608,-0.0469719725048669
0.6012031042084168,-0.04613043246703219
0.6052111182364729,-0.04529734430542062
0.6092191322645291,-0.044472566999342183
0.6132271462925851,-0.043655962798334474
0.6172351603206413,-0.0428473971254012
0.6212431743486974,-0.04204673848372423
0.6252511883767535,-0.04125385836670209
0.6292592024048096,-0.040468631171176245
0.6332672164328658,-0.03969093411371241
0.6372752304609218,-0.038920647149810944
0.6412832444889779,-0.03815765289592549
0.6452912585170341,-0.037401836554176116
0.6492992725450901,-0.036653085839647326
0.6533072865731463,-0.03591129091016629
0.6573153006012024,-0.03517634429846295
0.6613233146292585,-0.03444814084661643
0.6653313286573146,-0.033726577642697764
0.6693393426853708,-0.03301155395952207
0.6733473567134268,-0.032302971195428465
0.677355370741483,-0.03160073281700809
0.6813633847695391,-0.03090474430370574
0.6853713987975951,-0.030214913094222612
0.6893794128256513,-0.02953114853465169
0.6933874268537074,-0.028853361828279994
0.6973954408817635,-0.02818146598699489
0.7014034549098196,-0.027515375784233576
0.7054114689378758,-0.02685500770941962
0.7094194829659318,-0.02620027992382984
0.713427496993988,-0.025551112217839705
0.7174355110220441,-0.02490742596949655
0.7214435250501002,-0.024269144104372004
0.7254515390781563,-0.023636191056647188
0.7294595531062124,-0.023008492731386637
0.7334675671342685,-0.022385976467957758
0.7374755811623246,-0.021768571004555537
0.7414835951903808,-0.021156206443792708
0.7454916092184368,-0.020548814219318146
0.749499623246493,-0.019946327063427388
0.7535076372745491,-0.0193486789756305
0.7575156513026052,-0.018755805192144204
0.7615236653306613,-0.018167642156276004
0.7655316793587175,-0.01758412748967028
0.7695396933867735,-0.01700519996438621
0.7735477074148296,-0.016430799475779828
0.7775557214428858,-0.015860867016162378
0.7815637354709418,-0.01529534464920973
0.785571749498998,-0.014734175485096507
0.7895797635270541,-0.014177303656332296
0.7935877775551102,-0.013624674294274997
0.7975957915831663,-0.013076233506300466
0.8016038056112225,-0.012531928353606087
0.8056118196392785,-0.011991706829627552
0.8096198336673347,-0.011455517839049661
0.8136278476953908,-0.010923311177391093
0.8176358617234468,-0.010395037511145039
0.821643875751503,-0.009870648358458217
0.8256518897795591,-0.009350096070330383
0.8296599038076152,-0.00883333381231885
0.8336679178356713,-0.00832031554673096
0.8376759318637275,-0.007810996015290145
0.8416839458917835,-0.007305330722260306
0.8456919599198397,-0.006803275918014162
0.8496999739478958,-0.006304788583032489
0.8537079879759519,-0.005809826412319918
0.857716002004008,-0.005318347800225581
0.861724016032064,-0.004830311825655853
0.8657320300601202,-0.004345678237666573
0.8697400440881763,-0.003864407441424883
0.8737480581162325,-0.00338646048452787
0.8777560721442885,-0.0029117990436684227
0.8817640861723447,-0.0024403854116374912
0.8857721002004008,-0.001972182484653029
0.8897801142284569,-0.0015071537500055687
0.893788128256513,-0.0010452632740116097
0.8977961422845692,-0.0005864756902654034
0.9018041563126252,-0.0001307561881807584
0.9058121703406813,0.0003219294981858245
0.9098201843687375,0.0007716151010387085
0.9138281983967935,0.0012183338294809998
0.9178362124248497,0.0016621183798949113
0.9218442264529058,0.0021030009460710763
0.9258522404809619,0.002541013229095418
0.929860254509018,0.0029761864469980692
0.9338682685370742,0.003408551344173838
0.9378762825651302,0.003838138200578406
0.9418842965931863,0.0042649768407074795
0.9458923106212425,0.0046890966423649705
0.9499003246492985,0.005110526545225785
0.9539083386773547,0.005529295059198608
0.9579163527054108,0.005945430272595115
0.9619243667334669,0.006358959860109786
0.965932380761523,0.006769911090616143
0.9699403947895792,0.007178310834784207
0.9739484088176352,0.007584185572524188
0.9779564228456914,0.007987561400260412
0.9819644368737475,0.008388464038041082
0.9859724509018035,0.008786918836487329
0.9899804649298597,0.009182950783586108
0.9939884789579158,0.009576584511331476
0.9979964929859719,0.009967844302217449
1.002004507014028,0.010356754095587062
1.006012521042084,0.010743337493841015
1.0100205350701401,0.01112761776850954
1.0140285490981962,0.011509617866191285
1.0180365631262525,0.011889360414362393
1.0220445771543085,0.012266867727059094
1.0260525911823646,0.012642161810437341
1.0300606052104206,0.013015264368212487
1.0340686192384767,0.013386196806981665
1.038076633266533,0.013754980241432624
1.042084647294589,0.014121635499440899
1.0460926613226451,0.014486183127059349
1.0501006753507012,0.0148486433934015
1.0541086893787575,0.01520903629542189
1.0581167034068135,0.015567381562596544
1.0621247174348696,0.01592369866150478
1.0661327314629256,0.016278006800316103
1.0701407454909817,0.01663032493318331
1.074148759519038,0.01698067176454529
1.078156773547094,0.01732906575334045
1.0821647875751501,0.017675525117134272
1.0861728016032062,0.018020067836162
1.0901808156312625,0.018362711657288894
1.0941888296593185,0.018703474097890055
1.0981968436873746,0.01904237244965218
1.1022048577154306,0.019379423782297928
1.106212871743487,0.01971464494723585
1.110220885771543,0.020048052581137427
1.114228899799599,0.020379663109442253
1.118236913827655,0.020709492749794167
1.1222449278557112,0.02103755751540881
1.1262529418837675,0.021363873218375046
1.1302609559118235,0.02168845547289136
1.1342689699398796,0.022011319698438808
1.1382769839679356,0.02233248112289224
1.142284997995992,0.022651954785570666
1.146293012024048,0.022969755540228787
1.150301026052104,0.02328589805799061
1.15430904008016,0.023600396830226716
1.1583170541082162,0.02391326617137582
1.1623250681362725,0.02422452022171337
1.1663330821643285,0.024534172950066352
1.1703410961923846,0.024842238156477348
1.1743491102204406,0.02514872947481775
1.178357124248497,0.02545366037535185
1.182365138276553,0.025757044167252663
1.186373152304609,0.026058894001070976
1.190381166332665,0.026359222871157717
1.1943891803607214,0.026658043618041832
1.1983971943887775,0.02695536893076375
1.2024052084168335,0.027251211349165916
1.2064132224448896,0.027545583266141038
1.2104212364729456,0.027838496929838946
1.214429250501002,0.028129964445833683
1.218437264529058,0.028419997779250084
1.222445278557114,0.028708608756852744
1.22645329258517,0.028995809069096462
1.2304613066132264,0.029281610272139963
1.2344693206412825,0.02956602378982326
1.2384773346693385,0.029849060915609738
1.2424853486973946,0.030130732814493327
1.2464933627254506,0.030411050524871697
1.250501376753507,0.030690024960386447
1.254509390781563,0.030967666911730224
1.258517404809619,0.0312439870484226
1.262525418837675,0.031518995920554044
1.2665334328657314,0.03179270396049991
1.2705414468937875,0.032065121484603915
1.2745494609218435,0.03233625869483267
1.2785574749498996,0.032606125680401526
1.2825654889779556,0.03287473241937178
1.286573503006012,0.033142088780220846
1.290581517034068,0.03340820452338511
1.294589531062124,0.0336730893027766
1.29859754509018,0.03393675266727314
1.3026055591182364,0.03419920406218391
1.3066135731462925,0.03446045283068935
1.3106215871743485,0.03472050821525727
1.3146296012024046,0.034979379359034585
1.3186376152304609,0.035237075307215926
1.322645629258517,0.035493605008388995
1.326653643286573,0.035748977315857744
1.330661657314629,0.03600320098894322
1.334669671342685,0.036256284694262786
1.3386776853707414,0.03650823700698835
1.3426856993987974,0.036759066412083374
1.3466937134268535,0.037008781305520044
1.3507017274549096,0.03725738999547587
1.3547097414829659,0.037504900703511146
1.358717755511022,0.037751321565726775
1.362725769539078,0.037996660633903584
1.366733783567134,0.03824092587662284
1.37074179759519,0.03848412518036895
1.3747498116232464,0.03872626635061388
1.3787578256513024,0.0389673571128846
1.3827658396793585,0.03920740511381318
1.3867738537074146,0.039446417922169935
1.3907818677354709,0.039684403029880466
1.394789881763527,0.03992136785302591
1.398797895791583,0.040157319732828156
1.402805909819639,0.040392265936618627
1.4068139238476953,0.04062621365879235
1.4108219378757514,0.040859170021746716
1.4148299519038074,0.04109114207680567
1.4188379659318635,0.04132213680512947
1.4228459799599196,0.04155216111860993
1.4268539939879759,0.041781221860752366
1.430862008016032,0.042009325807543046
1.434870022044088,0.042236479668304044
1.438878036072144,0.04246269008653428
1.4428860501002003,0.04268796364073796
1.4468940641282564,0.04291230684524017
1.4509020781563124,0.04313572615099015
1.4549100921843685,0.04335822794635208
1.4589181062124246,0.04357981855788404
1.4629261202404809,0.04380050425110513
1.466934134268537,0.0440202912312507
1.470942148296593,0.0442391856440168
1.474950162324649,0.044457193576292686
1.4789581763527053,0.04467432105688296
1.4829661903807614,0.044890574057218496
1.4869742044088174,0.04510595849205698
1.4909822184368735,0.04532048022017299
1.4949902324649298,0.045534145045037694
1.4989982464929859,0.045746958715488645
1.503006260521042,0.045958926926389615
1.507014274549098,0.046170055319280895
1.511022288577154,0.046380349483019556
1.5150303026052103,0.046589814954411
1.5190383166332664,0.04679845721883069
1.5230463306613224,0.04700628171083732
1.5270543446893785,0.0472132938147766
1.5310623587174348,0.04741949886537672
1.5350703727454909,0.04762490214833495
1.539078386773547,0.047829508900895906
1.543086400801603,0.04803332431242127
1.547094414829659,0.04823635352495176
1.5511024288577153,0.048438601633760764
1.5551104428857714,0.04864007368789994
1.5591184569138274,0.04884077469073758
1.5631264709418835,0.04904070960048873
1.5671344849699398,0.049239883330738254
1.5711424989979959,0.04943830075095615
1.575150513026052,0.04963596668700607
1.579158527054108,0.04983288592164621
1.583166541082164,0.05002906319502347
1.5871745551102203,0.05022450320516064
1.5911825691382764,0.05041921060843675
1.5951905831663324,0.050613190020060914
1.5991985971943885,0.05080644601453925
1.6032066112224448,0.05099898312613582
1.6072146252505009,0.051190805849326726
1.611222639278557,0.051381918639248264
1.615230653306613,0.051572325912138936
1.6192386673346693,0.05176203204577513
1.6232466813627253,0.05195104137990117
1.6272546953907814,0.052139358216653275
1.6312627094188374,0.052326986820977986
1.6352707234468935,0.052513931421044546
1.6392787374749498,0.05270019620865207
1.6432867515030058,0.0528857853396312
1.647294765531062,0.05307070293423995
1.651302779559118,0.053254953077554776
1.6553107935871743,0.05343853981985591
1.6593188076152303,0.05362146717700807
1.6633268216432864,0.05380373913083558
1.6673348356713424,0.05398535962949273
1.6713428496993985,0.05416633258782948
1.6753508637274548,0.05434666188775171
1.6793588777555108,0.054526351378577295
1.683366891783567,0.054705404877387176
1.687374905811623,0.05488382616937197
1.6913829198396793,0.055061619008173995
1.6953909338677353,0.05523878711622458
1.6993989478957914,0.05541533418507745
1.7034069619238474,0.0555912638757374
1.7074149759519037,0.05576657981898478
1.7114229899799598,0.05594128561569592
1.7154310040080158,0.05611538483715919
1.719439018036072,0.056288881025387136
1.723447032064128,0.056461777693424614
1.7274550460921843,0.05663407832565283
1.7314630601202403,0.056805786378089654
1.7354710741482964,0.05697690527868596
1.7394790881763524,0.05714743842761831
1.7434871022044087,0.05731738919757774
1.7474951162324648,0.05748676093405518
1.7515031302605208,0.05765555695562287
1.755511144288577,0.057823780554212556
1.759519158316633,0.05799143499539011
1.7635271723446893,0.058158523518626465
1.7675351863727453,0.05832504933756541
1.7715432004008014,0.058491015640288066
1.7755512144288574,0.05865642558957378
1.7795592284569137,0.058821282323158045
1.7835672424849698,0.05898558895398706
1.7875752565130258,0.059149348570469204
1.791583270541082,0.05931256423672328
1.7955912845691382,0.05947523899282399
1.7995992985971943,0.059637375855043945
1.8036073126252503,0.059798977816093196
1.8076153266533064,0.059960047845355316
1.8116233406813624,0.06012058888912106
1.8156313547094187,0.060280603870818836
1.8196393687374748,0.06044009569124249
1.8236473827655308,0.060599067228776504
1.827655396793587,0.06075752133961801
1.8316634108216432,0.06091546085799665
1.8356714248496993,0.06107288859639136
1.8396794388777553,0.06122980734574479
1.8436874529058114,0.06138621987567511
1.8476954669338674,0.061542128934685
1.8517034809619237,0.06169753725036867
1.8557114949899798,0.06185244752961597
1.8597195090180358,0.062006862458814135
1.863727523046092,0.0621607847040473
1.8677355370741482,0.062314216911293574
1.8717435511022043,0.0624671617066196
1.8757515651302603,0.06261962169637314
1.8797595791583164,0.06277159946737314
1.8837675931863724,0.06292309758709769
1.8877756072144287,0.06307411860386962
1.8917836212424848,0.06322466504704014
1.8957916352705408,0.06337473942717022
1.899799649298597,0.06352434423620971
1.9038076633266532,0.0636734819476748
1.9078156773547092,0.06382215501682284
1.9118236913827653,0.06397036588082561
1.9158317054108214,0.06411811695894044
1.9198397194388777,0.06426541065267913
1.9238477334669337,0.0644122493459754
1.9278557474949898,0.06455863540534988
1.9318637615230458,0.06470457118007364
1.935871775551102,0.06485005900232953
1.9398797895791582,0.06499510118737195
1.9438878036072142,0.06513970003368462
1.9478958176352703,0.06528385782313652
1.9519038316633264,0.06542757682113635
1.9559118456913827,0.0655708592767848
1.9599198597194387,0.06571370742302544
1.9639278737474948,0.06585612347679384
1.9679358877755508,0.06599810963916493
1.971943901803607,0.06613966809549869
1.9759519158316632,0.06628080101558441
1.9799599298597192,0.06642151055378302
1.9839679438877753,0.06656179884916807
1.9879759579158314,0.06670166802566517
1.9919839719438877,0.0668411201921896
1.9959919859719437,0.06698015744278267
2.0,0.06711878185674643


==> Dm0.csv <==
x,y
1e-06,-1081.9353031427156
0.004009014028056112,-5.221903208258214
0.008017028056112223,-3.390796350793036
0.012025042084168335,-2.6294317605497897
0.01603305611222445,-2.1919779521233735
0.02004107014028056,-1.901006695077733
0.024049084168336673,-1.6903612772711356
0.028057098196392787,-1.5291722312598925
0.0320651122244489,-1.4008987259056171
0.03607312625250501,-1.2957964096748888
0.04008114028056112,-1.207712639879985
0.044089154308617234,-1.1325509309028186
0.048097168336673345,-1.0674669159298942
0.052105182364729455,-1.0104172198168668
0.05611319639278557,-0.9598919085611562
0.06012121042084168,-0.9147484161373244
0.06412922444889779,-0.8741044529144166
0.06813723847695391,-0.8372666730819426
0.07214525250501001,-0.8036818163472921
0.07615326653306613,-0.7729024205543177
0.08016128056112223,-0.7445622410320847
0.08416929458917835,-0.7183582926944163
0.08817730861723447,-0.6940375076321531
0.09218532264529057,-0.6713866708964299
0.09619333667334669,-0.6502247247000925
0.1002013507014028,-0.6303968103472883
0.10420936472945891,-0.6117696031489586
0.10821737875751503,-0.5942276217978473
0.11222539278557114,-0.5776702808110301
0.11623340681362725,-0.5620095157415934
0.12024142084168336,-0.5471678543108663
0.12424943486973947,-0.5330768379226494
0.12825744889779558,-0.5196757208588243
0.1322654629258517,-0.5069103913029693
0.13627347695390782,-0.4947324708976596
0.1402814909819639,-0.4830985589956105
0.14428950501002002,-0.4719695949476301
0.14829751903807614,-0.46131031727431904
0.15230553306613226,-0.4510888028201235
0.15631354709418838,-0.4412760722976333
0.16032156112224447,-0.4318457512242833
0.16432957515030058,-0.4227737773011216
0.1683375891783567,-0.4140381469096467
0.17234560320641282,-0.4056186947023477
0.17635361723446893,-0.3974969013071165
0.18036163126252505,-0.3896557250098059
0.18436964529058114,-0.3820794539648725
0.18837765931863726,-0.3747535760437811
0.19238567334669338,-0.36766466388993047
0.1963936873747495,-0.3608002731270873
0.2004017014028056,-0.3541488519812753
0.2044097154308617,-0.34769966083607484
0.20841772945891782,-0.341442700458168
0.21242574348697393,-0.3353686478115448
0.21643375751503005,-0.32946879853136807
0.22044177154308617,-0.32373501525714854
0.22444978557114229,-0.3181596811337321
0.22845779959919837,-0.31273565788098373
0.2324658136272545,-0.3074562479117027
0.2364738276553106,-0.30231516004446823
0.24048184168336673,-0.29730647841562624
0.24448985571142284,-0.292424634244015
0.24849786973947893,-0.28766438014455514
0.252505883767535,-0.28302076672353177
0.25651389779559114,-0.2784891212201679
0.26052191182364726,-0.274065027986641
0.2645299258517034,-0.2697443106226541
0.2685379398797595,-0.2655230156015543
0.2725459539078156,-0.26139739724322536
0.2765539679358717,-0.2573639039049369
0.2805619819639278,-0.25341916527533426
0.2845699959919839,-0.24955998066904495
0.28857801002004,-0.24578330823021116
0.29258602404809614,-0.24208625496280325
0.29659403807615226,-0.23846606751401203
0.3006020521042084,-0.2349201236444877
0.3046100661322645,-0.2314459243258174
0.3086180801603206,-0.228041086411519
0.3126260941883767,-0.22470333583306204
0.31663410821643284,-0.22143050127709304
0.3206421222444889,-0.21822050830420506
0.324650136272545,-0.2150713738733109
0.32865815030060114,-0.2119812012390117
0.33266616432865725,-0.20894817519233672
0.33667417835671337,-0.20597055761790853
0.3406821923847695,-0.20304668334299905
0.3446902064128256,-0.20017495625610518
0.3486982204408817,-0.19735384567463
0.35270623446893784,-0.1945818829430144
0.35671424849699396,-0.19185765824425752
0.3607222625250501,-0.1891798176092045
0.36473027655310614,-0.18654706010928196
0.36873829058116225,-0.18395813521954582
0.37274630460921837,-0.1814118403399768
0.3767543186372745,-0.17890701846393425
0.3807623326653306,-0.17644255598356554
0.3847703466933867,-0.17401738062277358
0.38877836072144284,-0.17163045948908348
0.39278637474949896,-0.16928079723641642
0.3967943887775551,-0.16696743433139485
0.4008024028056112,-0.16468944541636063
0.4048104168336673,-0.16244593776280186
0.40881843086172337,-0.16023604980935205
0.4128264448897795,-0.158058949778956
0.4168344589178356,-0.15591383437019055
0.4208424729458917,-0.15379992751809204
0.42485048697394784,-0.1517164792201724
0.42885850100200396,-0.14966276442361506
0.4328665150300601,-0.1476380819699221
0.4368745290581162,-0.1456417535935422
0.4408825430861723,-0.14367312297125098
0.4448905571142284,-0.14173155481927505
0.44889857114228454,-0.13981643403535224
0.4529065851703406,-0.13792716488311468
0.4569145991983967,-0.13606317021634834
0.46092261322645284,-0.13422389074085034
0.46493062725450895,-0.13240878431174963
0.46893864128256507,-0.13061732526429798
0.4729466553106212,-0.12884900377626443
0.4769546693386773,-0.12710332526018697
0.4809626833667334,-0.12537980978384378
0.48497069739478954,-0.12367799151741063
0.48897871142284566,-0.12199741820586557
0.4929867254509017,-0.12033765066529037
0.49699473947895784,-0.11869826230180178
0.5010027535070141,-0.11707883865192154
0.5050107675350701,-0.11547897694326667
0.5090187815631263,-0.1138982856745068
0.5130267955911824,-0.11233638421360034
0.5170348096192384,-0.11079290241337605
0.5210428236472946,-0.10926748024358376
0.5250508376753507,-0.10775976743858742
0.5290588517034068,-0.10626942315992075
0.5330668657314629,-0.1047961156729719
0.5370748797595191,-0.10333952203710287
0.5410828937875751,-0.10189932780855004
0.5450909078156313,-0.1004752267554875
0.5490989218436874,-0.09906692058467095
0.5531069358717435,-0.09767411867910786
0.5571149498997996,-0.09629653784623599
0.5611229639278557,-0.09493390207611363
0.5651309779559118,-0.09358594230915718
0.5691389919839679,-0.09225239621298317
0.5731470060120241,-0.09093300796793599
0.5771550200400801,-0.08962752806090613
0.5811630340681363,-0.08833571308706184
0.5851710480961924,-0.087057325559139
0.5891790621242485,-0.08579213372395089
0.5931870761523046,-0.08453991138579725
0.5971950901803608,-0.08330043773646897
0.6012031042084168,-0.08207349719155851
0.6052111182364729,-0.08085887923280272
0.6092191322645291,-0.07965637825619631
0.6132271462925851,-0.07846579342562957
0.6172351603206413,-0.07728692853181271
0.6212431743486974,-0.0761195918562649
0.6252511883767535,-0.07496359604015276
0.6292592024048096,-0.07381875795777723
0.6332672164328658,-0.07268489859451388
0.6372752304609218,-0.07156184292902423
0.6412832444889779,-0.07044941981956121
0.6452912585170341,-0.06934746189420307
0.6492992725450901,-0.06825580544485604
0.6533072865731463,-0.06717429032487315
0.6573153006012024,-0.06610275985014555
0.6613233146292585,-0.06504106070352736
0.6653313286573146,-0.06398904284246257
0.6693393426853708,-0.06294655940968771
0.6733473567134268,-0.06191346664689057
0.677355370741483,-0.060889623811209215
0.6813633847695391,-0.05987489309446317
0.6853713987975951,-0.0588691395450098
0.6893794128256513,-0.057872230992127516
0.6933874268537074,-0.05688403797282879
0.6973954408817635,-0.05590443366101194
0.7014034549098196,-0.0549332937988633
0.7054114689378758,-0.0539704966304263
0.7094194829659318,-0.05301592283725731
0.713427496993988,-0.052069455476090404
0.7174355110220441,-0.05113097991843846
0.7214435250501002,-0.050200383792058906
0.7254515390781563,-0.04927755692421751
0.7294595531062124,-0.04836239128668465
0.7334675671342685,-0.047454780942401825
0.7374755811623246,-0.046554621993759954
0.7414835951903808,-0.045661812532430845
0.7454916092184368,-0.04477625259069759
0.749499623246493,-0.04389784409423195
0.7535076372745491,-0.04302649081626697
0.7575156513026052,-0.04216209833311746
0.7615236653306613,-0.0413045739810011
0.7655316793587175,-0.040453826814115856
0.7695396933867735,-0.03960976756393067
0.7735477074148296,-0.03877230859964806
0.7775557214428858,-0.037941363889798796
0.7815637354709418,-0.03711684896493184
0.785571749498998,-0.0362986808813604
0.7895797635270541,-0.03548677818593174
0.7935877775551102,-0.03468106088178474
0.7975957915831663,-0.03388145039506346
0.8016038056112225,-0.03308786954255566
0.8056118196392785,-0.032300242500225174
0.8096198336673347,-0.031518494772609984
0.8136278476953908,-0.03074255316305763
0.8176358617234468,-0.029972345744770867
0.821643875751503,-0.029207801832637992
0.8256518897795591,-0.028448851955822724
0.8296599038076152,-0.02769542783108933
0.8336679178356713,-0.026947462336840394
0.8376759318637275,-0.02620488948784408
0.8416839458917835,-0.025467644410629986
0.8456919599198397,-0.024735663319532447
0.8496999739478958,-0.024008883493361693
0.8537079879759519,-0.02328724325268275
0.857716002004008,-0.022570681937684328
0.861724016032064,-0.02185913988661914
0.8657320300601202,-0.021152558414798406
0.8697400440881763,-0.02045087979412402
0.8737480581162325,-0.019754047233141864
0.8777560721442885,-0.019062004857600956
0.8817640861723447,-0.0183746976915031
0.8857721002004008,-0.01769207163862868
0.8897801142284569,-0.017014073464524854
0.893788128256513,-0.016340650778941174
0.8977961422845692,-0.015671752018701635
0.9018041563126252,-0.015007326430998696
0.9058121703406813,-0.014347324057097655
0.9098201843687375,-0.01369169571644005
0.9138281983967935,-0.013040392991133215
0.9178362124248497,-0.012393368210816769
0.9218442264529058,-0.01175057443789368
0.9258522404809619,-0.011111965453116296
0.929860254509018,-0.010477495741517517
0.9338682685370742,-0.009847120478677057
0.9378762825651302,-0.00922079551731289
0.9418842965931863,-0.008598477374190255
0.9458923106212425,-0.007980123217337876
0.9499003246492985,-0.0073656908535636445
0.9539083386773547,-0.006755138716261877
0.9579163527054108,-0.006148425853502865
0.9619243667334669,-0.005545511916398738
0.965932380761523,-0.004946357147736419
0.9699403947895792,-0.00435092237087184
0.9739484088176352,-0.003759168978877292
0.9779564228456914,-0.003171058923936071
0.9819644368737475,-0.002586554706976746
0.9859724509018035,-0.0020056193675417056
0.9899804649298597,-0.0014282164738832759
0.9939884789579158,-0.000854310113280965
0.9979964929859719,-0.0002838648825748691
1.002004507014028,0.0002831541210907562
1.006012521042084,0.0008467813093196996
1.0100205350701401,0.0014070506113164627
1.0140285490981962,0.001963995482544806
1.0180365631262525,0.0025176489131972513
1.0220445771543085,0.003068043436480261
1.0260525911823646,0.003615211136719948
1.0300606052104206,0.004159183657292842
1.0340686192384767,0.004699992208386017
1.038076633266533,0.005237667574591043
1.042084647294589,0.005772240122336153
1.0460926613226451,0.006303739807160119
1.0501006753507012,0.006832196180832195
1.0541086893787575,0.007357638398322347
1.0581167034068135,0.00788009522462435
1.0621247174348696,0.00839959504143653
1.0661327314629256,0.008916165853703195
1.0701407454909817,0.009429835296019984
1.074148759519038,0.009940630638906739
1.078156773547094,0.010448578794951174
1.0821647875751501,0.010953706324826173
1.0861728016032062,0.011456039443184213
1.0901808156312625,0.01195560402443116
1.0941888296593185,0.012452425608383194
1.0981968436873746,0.012946529405809176
1.1022048577154306,0.013437940303861057
1.106212871743487,0.013926682871395424
1.110220885771543,0.014412781364188276
1.114228899799599,0.014896259730046046
1.118236913827655,0.015377141613814899
1.1222449278557112,0.015855450362290663
1.1262529418837675,0.016331209029032484
1.1302609559118235,0.01680444037908088
1.1342689699398796,0.017275166893584437
1.1382769839679356,0.01774341077433525
1.142284997995992,0.018209193948216795
1.146293012024048,0.01867253807156516
1.150301026052104,0.0191334645344462
1.15430904008016,0.01959199446485055
1.1583170541082162,0.02004814873280769
1.1623250681362725,0.020501947954421895
1.1663330821643285,0.020953412495830798
1.1703410961923846,0.021402562477089243
1.1743491102204406,0.021849417775979457
1.178357124248497,0.022293998031749335
1.182365138276553,0.022736322648780533
1.186373152304609,0.023176410800187924
1.190381166332665,0.023614281431351858
1.1943891803607214,0.02404995326338466
1.1983971943887775,0.02448344479653286
1.2024052084168335,0.024914774313516685
1.2064132224448896,0.025343959882808104
1.2104212364729456,0.025771019361848224
1.214429250501002,0.026195970400206714
1.218437264529058,0.026618830442682595
1.222445278557114,0.027039616732349697
1.22645329258517,0.02745834631354621
1.2304613066132264,0.02787503603481048
1.2344693206412825,0.028289702551764273
1.2384773346693385,0.02870236232994397
1.2424853486973946,0.02911303164758125
1.2464933627254506,0.02952172659833427
1.250501376753507,0.029928463093970348
1.254509390781563,0.030333256867001113
1.258517404809619,0.030736123473271287
1.262525418837675,0.031137078294501408
1.2665334328657314,0.03153613654078696
1.2705414468937875,0.03193331325305268
1.2745494609218435,0.032328623305464904
1.2785574749498996,0.03272208140780186
1.2825654889779556,0.033113702107782556
1.286573503006012,0.03350349979335593
1.290581517034068,0.03389148869495015
1.294589531062124,0.03427768288768415
1.29859754509018,0.03466209629354003
1.3026055591182364,0.03504474268349994
1.3066135731462925,0.03542563567964524
1.3106215871743485,0.03580478875722132
1.3146296012024046,0.036182215246666566
1.3186376152304609,0.036557928335607864
1.322645629258517,0.036931941070822094
1.326653643286573,0.03730426636016518
1.330661657314629,0.03767491697446876
1.334669671342685,0.03804390554940518
1.3386776853707414,0.03841124458732212
1.3426856993987974,0.038776946459046
1.3466937134268535,0.03914102340565637
1.3507017274549096,0.039503487540231086
1.3547097414829659,0.039864350849562386
1.358717755511022,0.040223625195845325
1.362725769539078,0.040581322318338775
1.366733783567134,0.040937453834999166
1.37074179759519,0.04129203124408792
1.3747498116232464,0.041645065925753066
1.3787578256513024,0.04199656914358482
1.3827658396793585,0.04234655204614715
1.3867738537074146,0.042695025668483905
1.3907818677354709,0.04304200093360147
1.394789881763527,0.04338748865392744
1.398797895791583,0.04373149953274666
1.402805909819639,0.04407404416561386
1.4068139238476953,0.0444151330417448
1.4108219378757514,0.044754776545384706
1.4148299519038074,0.0450929849571558
1.4188379659318635,0.04542976845538377
1.4228459799599196,0.04576513711740304
1.4268539939879759,0.04609910092084224
1.430862008016032,0.046431669744889575
1.434870022044088,0.0467628533715386
1.438878036072144,0.04709266148681468
1.4428860501002003,0.04742110368198296
1.4468940641282564,0.04774818945473716
1.4509020781563124,0.048073928210370875
1.4549100921843685,0.04839832926293064
1.4589181062124246,0.048721401836351486
1.4629261202404809,0.04904315506557533
1.466934134268537,0.049363597997652275
1.470942148296593,0.049682739592825764
1.474950162324649,0.05000058872560076
1.4789581763527053,0.05031715418579652
1.4829661903807614,0.05063244467958308
1.4869742044088174,0.05094646883050258
1.4909822184368735,0.05125923518047551
1.4949902324649298,0.05157075219079155
1.4989982464929859,0.051881028243086325
1.503006260521042,0.05219007164030315
1.507014274549098,0.05249789060764121
1.511022288577154,0.052804493293489324
1.5150303026052103,0.053109887770346365
1.5190383166332664,0.05341408203572795
1.5230463306613224,0.05371708401306016
1.5270543446893785,0.054018901552560394
1.5310623587174348,0.05431954243210482
1.5350703727454909,0.054619014358084056
1.539078386773547,0.054917324966246295
1.543086400801603,0.05521448182252772
1.547094414829659,0.05551049242387204
1.5511024288577153,0.05580536419903745
1.5551104428857714,0.05609910450939229
1.5591184569138274,0.05639172064969991
1.5631264709418835,0.05668321984889163
1.5671344849699398,0.056973609270829034
1.5711424989979959,0.05726289601505591
1.575150513026052,0.05755108711753887
1.579158527054108,0.05783818955139841
1.583166541082164,0.05812421022762876
1.5871745551102203,0.05840915599580851
1.5911825691382764,0.058693033644800996
1.5951905831663324,0.05897584990344479
1.5991985971943885,0.059257611441235036
1.6032066112224448,0.05953832486899474
1.6072146252505009,0.059817996739537554
1.611222639278557,0.06009663354832073
1.615230653306613,0.0603742417340897
1.6192386673346693,0.06065082767951327
1.6232466813627253,0.06092639771181063
1.6272546953907814,0.06120095810336945
1.6312627094188374,0.06147451507235585
1.6352707234468935,0.06174707478331595
1.6392787374749498,0.06201864334776916
1.6432867515030058,0.0622892268247939
1.647294765531062,0.06255883122160483
1.651302779559118,0.06282746249412277
1.6553107935871743,0.06309512654753696
1.6593188076152303,0.06336182923685954
1.6633268216432864,0.06362757636747293
1.6673348356713424,0.06389237369566966
1.6713428496993985,0.06415622692918535
1.6753508637274548,0.06441914172772428
1.6793588777555108,0.06468112370347831
1.683366891783567,0.06494217842163891
1.687374905811623,0.06520231140090224
1.6913829198396793,0.06546152811396802
1.6953909338677353,0.06571983398803136
1.6993989478957914,0.06597723440526868
1.7034069619238474,0.06623373470331684
1.7074149759519037,0.06648934017574662
1.7114229899799598,0.06674405607252937
1.7154310040080158,0.0669978876004981
1.719439018036072,0.06725083992380274
1.723447032064128,0.06750291816435891
1.7274550460921843,0.06775412740229167
1.7314630601202403,0.06800447267637308
1.7354710741482964,0.06825395898445435
1.7394790881763524,0.06850259128389263
1.7434871022044087,0.06875037449197188
1.7474951162324648,0.06899731348631921
1.7515031302605208,0.06924341310531504
1.755511144288577,0.06948867814849868
1.759519158316633,0.0697331133769688
1.7635271723446893,0.06997672351377848
1.7675351863727453,0.0702195132443256
1.7715432004008014,0.07046148721673826
1.7755512144288574,0.07070265004225548
1.7795592284569137,0.07094300629560302
1.7835672424849698,0.07118256051536459
1.7875752565130258,0.07142131720434847
1.791583270541082,0.07165928082994946
1.7955912845691382,0.0718964558245068
1.7995992985971943,0.072132846585657
1.8036073126252503,0.07236845747668291
1.8076153266533064,0.07260329282685826
1.8116233406813624,0.07283735693178797
1.8156313547094187,0.07307065405374444
1.8196393687374748,0.07330318842199948
1.8236473827655308,0.07353496423315276
1.827655396793587,0.0737659856514554
1.8316634108216432,0.07399625680913058
1.8356714248496993,0.07422578180668968
1.8396794388777553,0.07445456471324471
1.8436874529058114,0.07468260956681713
1.8476954669338674,0.07490992037464292
1.8517034809619237,0.07513650111347389
1.8557114949899798,0.07536235572987551
1.8597195090180358,0.07558748814052119
1.863727523046092,0.07581190223248288
1.8677355370741482,0.07603560186351863
1.8717435511022043,0.07625859086235606
1.8757515651302603,0.07648087302897336
1.8797595791583164,0.07670245213487625
1.8837675931863724,0.076923331923372
1.8877756072144287,0.07714351610984005
1.8917836212424848,0.07736300838199994
1.8957916352705408,0.07758181240017531
1.899799649298597,0.07779993179755579
1.9038076633266532,0.07801737018045479
1.9078156773547092,0.07823413112856512
1.9118236913827653,0.07845021819521136
1.9158317054108214,0.07866563490759931
1.9198397194388777,0.07888038476706233
1.9238477334669337,0.07909447124930541
1.9278557474949898,0.07930789780464578
1.9318637615230458,0.07952066785825138
1.935871775551102,0.07973278481037602
1.9398797895791582,0.0799442520365923
1.9438878036072142,0.08015507288802154
1.9478958176352703,0.08036525069156164
1.9519038316633264,0.08057478875011134
1.9559118456913827,0.08078369034279326
1.9599198597194387,0.08099195872517326
1.9639278737474948,0.08119959712947786
1.9679358877755508,0.08140660876480946
1.971943901803607,0.08161299681735845
1.9759519158316632,0.08181876445061356
1.9799599298597192,0.08202391480556942
1.9839679438877753,0.08222845100093223
1.9879759579158314,0.0824323761333228
1.9919839719438877,0.08263569327747738
1.9959919859719437,0.08283840548644641
2.0,0.08304051579179098


==> Dp.csv <==
x,y
1e-06,0.2625033208311367
0.004009014028056112,0.23900767684247923
0.008017028056112223,0.231920476325721
0.012025042084168335,0.22680067979979585
0.01603305611222445,0.22263745987905753
0.02004107014028056,0.219061486482295
0.024049084168336673,0.21589045720912645
0.028057098196392787,0.2130191502773106
0.0320651122244489,0.21038057533886267
0.03607312625250501,0.20792909110085278
0.04008114028056112,0.20563201264799666
0.044089154308617234,0.203465020629368
0.048097168336673345,0.20140946292166256
0.052105182364729455,0.19945067694917548
0.05611319639278557,0.1975768983261334
0.06012121042084168,0.1957785239725543
0.06412922444889779,0.19404759879006667
0.06813723847695391,0.19237744844367244
0.07214525250501001,0.1907624105792225
0.07615326653306613,0.189197634127386
0.08016128056112223,0.18767892679676187
0.08416929458917835,0.18620263737137926
0.08817730861723447,0.1847655636018741
0.09218532264529057,0.18336487922247244
0.09619333667334669,0.18199807546887797
0.1002013507014028,0.18066291373549706
0.10420936472945891,0.1793573868922185
0.10821737875751503,0.1780796874066081
0.11222539278557114,0.17682818086796723
0.11623340681362725,0.17560138383869206
0.12024142084168336,0.17439794520161805
0.12424943486973947,0.17321663035398274
0.12825744889779558,0.17205630773621183
0.1322654629258517,0.17091593728879034
0.13627347695390782,0.16979456051145675
0.1402814909819639,0.16869129186191814
0.14428950501002002,0.16760531128062983
0.14829751903807614,0.166535857667159
0.15230553306613226,0.1654822231646503
0.15631354709418838,0.1644437481337402
0.16032156112224447,0.16341981671726963
0.16432957515030058,0.16240985291336651
0.1683375891783567,0.16141331708769108
0.17234560320641282,0.16042970286647687
0.17635361723446893,0.15945853436093033
0.18036163126252505,0.15849936368094253
0.18436964529058114,0.1575517687022172
0.18837765931863726,0.15661535105605073
0.19238567334669338,0.15568973431531155
0.1963936873747495,0.1547745623537893
0.2004017014028056,0.1538694978591539
0.2044097154308617,0.15297422098236402
0.20841772945891782,0.15208842810858067
0.21242574348697393,0.15121183073653308
0.21643375751503005,0.15034415445490484
0.22044177154308617,0.1494851380057039
0.22444978557114229,0.14863453242577956
0.22845779959919837,0.14779210025869005
0.2324658136272545,0.14695761483002434
0.2364738276553106,0.14613085958006505
0.24048184168336673,0.14531162744836174
0.24448985571142284,0.14449972030537972
0.24849786973947893,0.143694948426912
0.252505883767535,0.14289713000739973
0.25651389779559114,0.1421060907087091
0.26052191182364726,0.1413216632412697
0.2645299258517034,0.1405436869747904
0.2685379398797595,0.13977200757604857
0.2725459539078156,0.13900647667149482
0.2765539679358717,0.13824695153263228
0.2805619819639278,0.1374932947823263
0.2845699959919839,0.13674537412037308
0.28857801002004,0.13600306206681118
0.29258602404809614,0.1352662357215977
0.29659403807615226,0.13453477653939738
0.3006020521042084,0.13380857011834116
0.3046100661322645,0.13308750600171493
0.3086180801603206,0.1323714774916258
0.3126260941883767,0.1316603814737773
0.31663410821643284,0.13095411825255687
0.3206421222444889,0.13025259139570608
0.324650136272545,0.12955570758790386
0.32865815030060114,0.1288633764926477
0.33266616432865725,0.12817551062186672
0.33667417835671337,0.12749202521274655
0.3406821923847695,0.12681283811128513
0.3446902064128256,0.12613786966213744
0.3486982204408817,0.12546704260433994
0.35270623446893784,0.12480028197253724
0.35671424849699396,0.12413751500336079
0.3607222625250501,0.1234786710466367
0.36473027655310614,0.12282368148112226
0.36873829058116225,0.12217247963449306
0.37274630460921837,0.1215250007073223
0.3767543186372745,0.12088118170081252
0.3807623326653306,0.1202409613480562
0.3847703466933867,0.11960428004861802
0.38877836072144284,0.11897107980624476
0.39278637474949896,0.11834130416952324
0.3967943887775551,0.11771489817531755
0.4008024028056112,0.11709180829482885
0.4048104168336673,0.11647198238213102
0.40881843086172337,0.11585536962504538
0.4128264448897795,0.11524192049822592
0.4168344589178356,0.11463158671833514
0.4208424729458917,0.11402432120119832
0.42485048697394784,0.11342007802083073
0.42885850100200396,0.11281881237023864
0.4328665150300601,0.1122204805239024
0.4368745290581162,0.11162503980185337
0.4408825430861723,0.1110324485352638
0.4448905571142284,0.11044266603347223
0.44889857114228454,0.10985565255237259
0.4529065851703406,0.10927136926409847
0.4569145991983967,0.10868977822793867
0.46092261322645284,0.10811084236242378
0.46493062725450895,0.10753452541852664
0.46893864128256507,0.10696079195392305
0.4729466553106212,0.10638960730826236
0.4769546693386773,0.10582093757939942
0.4809626833667334,0.10525474960054354
0.48497069739478954,0.10469101091828101
0.48897871142284566,0.1041296897714315
0.4929867254509017,0.10357075507069953
0.49699473947895784,0.1030141763790851
0.5010027535070141,0.10245992389301946
0.5050107675350701,0.10190796842419343
0.5090187815631263,0.10135828138204715
0.5130267955911824,0.10081083475689295
0.5170348096192384,0.10026560110364305
0.5210428236472946,0.09972255352611602
0.5250508376753507,0.09918166566189737
0.5290588517034068,0.09864291166773025
0.5330668657314629,0.09810626620541413
0.5370748797595191,0.09757170442818973
0.5410828937875751,0.09703920196759054
0.5450909078156313,0.09650873492074082
0.5490989218436874,0.09598027983808234
0.5531069358717435,0.09545381371151215
0.5571149498997996,0.09492931396291475
0.5611229639278557,0.09440675843307261
0.5651309779559118,0.0938861253709404
0.5691389919839679,0.09336739342326791
0.5731470060120241,0.09285054162455844
0.5771550200400801,0.0923355493873494
0.5811630340681363,0.09182239649280229
0.5851710480961924,0.09131106308159077
0.5891790621242485,0.09080152964507468
0.5931870761523046,0.0902937770167498
0.5971950901803608,0.08978778636396245
0.6012031042084168,0.08928353917987926
0.6052111182364729,0.08878101727570256
0.6092191322645291,0.08828020277312208
0.6132271462925851,0.08778107809699473
0.6172351603206413,0.08728362596824367
0.6212431743486974,0.08678782939696882
0.6252511883767535,0.08629367167576145
0.6292592024048096,0.0858011363732153
0.6332672164328658,0.08531020732762712
0.6372752304609218,0.08482086864088031
0.6412832444889779,0.08433310467250482
0.6452912585170341,0.08384690003390743
0.6492992725450901,0.08336223958276642
0.6533072865731463,0.08287910841758483
0.6573153006012024,0.08239749187239717
0.6613233146292585,0.08191737551162392
0.6653313286573146,0.08143874512506927
0.6693393426853708,0.08096158672305681
0.6733473567134268,0.08048588653169933
0.677355370741483,0.08001163098829692
0.6813633847695391,0.07953880673686087
0.6853713987975951,0.07906740062375758
0.6893794128256513,0.07859739969346968
0.6933874268537074,0.07812879118447011
0.6973954408817635,0.07766156252520545
0.7014034549098196,0.07719570133018536
0.7054114689378758,0.07673119539617407
0.7094194829659318,0.07626803269848173
0.713427496993988,0.07580620138735111
0.7174355110220441,0.07534568978443787
0.7214435250501002,0.074886486379381
0.7254515390781563,0.07442857982646037
0.7294595531062124,0.07397195894133907
0.7334675671342685,0.07351661269788792
0.7374755811623246,0.07306253022508946
0.7414835951903808,0.07260970080401893
0.7454916092184368,0.07215811386490051
0.749499623246493,0.07170775898423565
0.7535076372745491,0.07125862588200199
0.7575156513026052,0.07081070441892079
0.7615236653306613,0.07036398459379034
0.7655316793587175,0.06991845654088388
0.7695396933867735,0.06947411052740993
0.7735477074148296,0.06903093695103332
0.7775557214428858,0.06858892633745495
0.7815637354709418,0.06814806933804912
0.785571749498998,0.06770835672755579
0.7895797635270541,0.06726977940182743
0.7935877775551102,0.06683232837562803
0.7975957915831663,0.06639599478048294
0.8016038056112225,0.06596076986257848
0.8056118196392785,0.06552664498070962
0.8096198336673347,0.06509361160427438
0.8136278476953908,0.06466166131131384
0.8176358617234468,0.06423078578659644
0.821643875751503,0.063800976819745
0.8256518897795591,0.06337222630340628
0.8296599038076152,0.06294452623146052
0.8336679178356713,0.06251786869727124
0.8376759318637275,0.062092245891973014
0.8416839458917835,0.06166765010279757
0.8456919599198397,0.06124407371143556
0.8496999739478958,0.06082150919243462
0.8537079879759519,0.06039994911163157
0.857716002004008,0.059979386124618755
0.861724016032064,0.05955981297524293
0.8657320300601202,0.05914122249413617
0.8697400440881763,0.05872360759727821
0.8737480581162325,0.0583069612845889
0.8777560721442885,0.05789127663855023
0.8817640861723447,0.05747654682285744
0.8857721002004008,0.05706276508109784
0.8897801142284569,0.056649924735457546
0.893788128256513,0.05623801918545443
0.8977961422845692,0.055827041906697406
0.9018041563126252,0.05541698644967072
0.9058121703406813,0.055007846438543784
0.9098201843687375,0.054599615570004145
0.9138281983967935,0.05419228761211484
0.9178362124248497,0.05378585640319408
0.9218442264529058,0.0533803158507179
0.9258522404809619,0.05297565993024428
0.929860254509018,0.052571882684358806
0.9338682685370742,0.05216897822164107
0.9378762825651302,0.05176694071565141
0.9418842965931863,0.051365764403937586
0.9458923106212425,0.050965443587060566
0.9499003246492985,0.05056597262763954
0.9539083386773547,0.050167345949415215
0.9579163527054108,0.049769558036331235
0.9619243667334669,0.04937260343163308
0.965932380761523,0.04897647673698424
0.9699403947895792,0.04858117261159928
0.9739484088176352,0.04818668577139315
0.9779564228456914,0.04779301098814662
0.9819644368737475,0.047400143088687535
0.9859724509018035,0.047008076954086986
0.9899804649298597,0.04661680751887079
0.9939884789579158,0.04622632977024568
0.9979964929859719,0.04583663874733929
1.002004507014028,0.045447729540454646
1.006012521042084,0.04505959729033804
1.0100205350701401,0.044672237187460384
1.0140285490981962,0.0442856444713115
1.0180365631262525,0.04389981442970736
1.0220445771543085,0.04351474239810965
1.0260525911823646,0.04313042375895765
1.0300606052104206,0.04274685394101216
1.0340686192384767,0.042364028418710786
1.038076633266533,0.041981942711535075
1.042084647294589,0.041600592383388674
1.0460926613226451,0.04121997304198635
1.0501006753507012,0.04084008033825387
1.0541086893787575,0.04046090996573823
1.0581167034068135,0.04008245766002838
1.0621247174348696,0.03970471919818577
1.0661327314629256,0.03932769039818487
1.0701407454909817,0.038951367118363306
1.074148759519038,0.03857574525688129
1.078156773547094,0.038200820751190634
1.0821647875751501,0.037826589577512254
1.0861728016032062,0.037453047750323154
1.0901808156312625,0.037080191321851697
1.0941888296593185,0.03670801638158139
1.0981968436873746,0.03633651905576307
1.1022048577154306,0.03596569550693532
1.106212871743487,0.035595541933452685
1.110220885771543,0.03522605456902203
1.114228899799599,0.034857229682246
1.118236913827655,0.03448906357617476
1.1222449278557112,0.03412155258786431
1.1262529418837675,0.0337546930879426
1.1302609559118235,0.033388481480182614
1.1342689699398796,0.03302291420108208
1.1382769839679356,0.03265798771945022
1.142284997995992,0.03229369853600114
1.146293012024048,0.03193004318295406
1.150301026052104,0.03156701822363897
1.15430904008016,0.03120462025210996
1.1583170541082162,0.03084284589276337
1.1623250681362725,0.030481691799962934
1.1663330821643285,0.030121154657670512
1.1703410961923846,0.029761231179082387
1.1743491102204406,0.02940191810627177
1.178357124248497,0.029043212209836355
1.182365138276553,0.02868511028855189
1.186373152304609,0.028327609169030682
1.190381166332665,0.027970705705385596
1.1943891803607214,0.02761439677889921
1.1983971943887775,0.02725867929769818
1.2024052084168335,0.026903550196432202
1.2064132224448896,0.026549006435958394
1.2104212364729456,0.026195045003029854
1.214429250501002,0.025841662909989793
1.218437264529058,0.025488857194469333
1.222445278557114,0.025136624919090578
1.22645329258517,0.02478496317117379
1.2304613066132264,0.024433869062449154
1.2344693206412825,0.024083339728772357
1.2384773346693385,0.023733372329845265
1.2424853486973946,0.023383964048940026
1.2464933627254506,0.023035112092627125
1.250501376753507,0.022686813690508317
1.254509390781563,0.022339066094952648
1.258517404809619,0.021991866580836517
1.262525418837675,0.021645212445287915
1.2665334328657314,0.021299101007433735
1.2705414468937875,0.020953529608151666
1.2745494609218435,0.02060849560982439
1.2785574749498996,0.02026399639609852
1.2825654889779556,0.01992002937164644
1.286573503006012,0.01957659196193154
1.290581517034068,0.019233681612976866
1.294589531062124,0.01889129579113713
1.29859754509018,0.01854943198287387
1.3026055591182364,0.018208087694533803
1.3066135731462925,0.017867260452130385
1.3106215871743485,0.017526947801128123
1.3146296012024046,0.017187147306230582
1.3186376152304609,0.01684785655117027
1.322645629258517,0.016509073138502778
1.326653643286573,0.01617079468940258
1.330661657314629,0.01583301884346236
1.334669671342685,0.01549574325849487
1.3386776853707414,0.0151589656103375
1.3426856993987974,0.014822683592659813
1.3466937134268535,0.014486894916772991
1.3507017274549096,0.014151597311442804
1.3547097414829659,0.013816788522704349
1.358717755511022,0.01348246631367997
1.362725769539078,0.013148628464398904
1.366733783567134,0.012815272771619896
1.37074179759519,0.012482397048656085
1.3747498116232464,0.012149999125202066
1.3787578256513024,0.011818076847163378
1.3827658396793585,0.011486628076488398
1.3867738537074146,0.011155650691002161
1.3907818677354709,0.010825142584242609
1.394789881763527,0.010495101665298823
1.398797895791583,0.010165525858651686
1.402805909819639,0.009836413104016145
1.4068139238476953,0.009507761356186084
1.4108219378757514,0.00917956858488092
1.4148299519038074,0.008851832774594143
1.4188379659318635,0.008524551924443846
1.4228459799599196,0.008197724048025434
1.4268539939879759,0.007871347173265819
1.430862008016032,0.007545419342280146
1.434870022044088,0.007219938611229243
1.438878036072144,0.006894903050180284
1.4428860501002003,0.006570310742967905
1.4468940641282564,0.0062461597870583085
1.4509020781563124,0.005922448293413873
1.4549100921843685,0.005599174386360484
1.4589181062124246,0.005276336203456022
1.4629261202404809,0.004953931895360503
1.466934134268537,0.004631959625708254
1.470942148296593,0.004310417570981023
1.474950162324649,0.003989303920383269
1.4789581763527053,0.0036686168757187054
1.4829661903807614,0.0033483546512684537
1.4869742044088174,0.0030285154736706954
1.4909822184368735,0.0027090975818017393
1.4949902324649298,0.002390099226658726
1.4989982464929859,0.0020715186712436107
1.503006260521042,0.001753354190448475
1.507014274549098,0.0014356040709426754
1.511022288577154,0.0011182666110607642
1.5150303026052103,0.00080134012069219
1.5190383166332664,0.0004848229211723287
1.5230463306613224,0.00016871334517454262
1.5270543446893785,-0.00014699026339620724
1.5310623587174348,-0.00046228954950869316
1.5350703727454909,-0.0007771861471090047
1.539078386773547,-0.0010916816792235773
1.543086400801603,-0.0014057777580606112
1.547094414829659,-0.0017194759851101304
1.5511024288577153,-0.0020327779512434307
1.5551104428857714,-0.0023456852368104464
1.5591184569138274,-0.00265819941173695
1.5631264709418835,-0.0029703220356201154
1.5671344849699398,-0.003282054657822775
1.5711424989979959,-0.0035933988175669007
1.575150513026052,-0.0039043560440261416
1.579158527054108,-0.004214927856416639
1.583166541082164,-0.0045251157640875395
1.5871745551102203,-0.004834921266609893
1.5911825691382764,-0.005144345853864862
1.5951905831663324,-0.005453391006130626
1.5991985971943885,-0.005762058194168862
1.6032066112224448,-0.00607034887930924
1.6072146252505009,-0.006378264513534071
1.611222639278557,-0.00668580653956119
1.615230653306613,-0.006992976390926109
1.6192386673346693,-0.007299775492063676
1.6232466813627253,-0.007606205258387871
1.6272546953907814,-0.007912267096371717
1.6312627094188374,-0.0082179624036256
1.6352707234468935,-0.008523292568975105
1.6392787374749498,-0.008828258972537667
1.6432867515030058,-0.009132862985798462
1.647294765531062,-0.009437105971685789
1.651302779559118,-0.00974098928464509
1.6553107935871743,-0.010044514270712374
1.6593188076152303,-0.010347682267587088
1.6633268216432864,-0.010650494604703603
1.6673348356713424,-0.010952952603302507
1.6713428496993985,-0.011255057576500693
1.6753508637274548,-0.011556810829360942
1.6793588777555108,-0.011858213658960642
1.683366891783567,-0.012159267354459657
1.687374905811623,-0.012459973197167601
1.6913829198396793,-0.012760332460610507
1.6953909338677353,-0.01306034641059628
1.6993989478957914,-0.013360016305279998
1.7034069619238474,-0.013659343395228257
1.7074149759519037,-0.013958328923482838
1.7114229899799598,-0.014256974125623462
1.7154310040080158,-0.014555280229830658
1.719439018036072,-0.0148532484569468
1.723447032064128,-0.015150880020537438
1.7274550460921843,-0.015448176126951568
1.7314630601202403,-0.015745137975381435
1.7354710741482964,-0.016041766757921433
1.7394790881763524,-0.01633806365962659
1.7434871022044087,-0.01663402985857057
1.7474951162324648,-0.016929666525902692
1.7515031302605208,-0.017224974825904765
1.755511144288577,-0.017519955916046742
1.759519158316633,-0.017814610947042703
1.7635271723446893,-0.01810894106290531
1.7675351863727453,-0.01840294740100029
1.7715432004008014,-0.018696631092100124
1.7755512144288574,-0.01898999326043721
1.7795592284569137,-0.01928303502375653
1.7835672424849698,-0.019575757493367818
1.7875752565130258,-0.019868161774196952
1.791583270541082,-0.020160248964837063
1.7955912845691382,-0.020452020157599143
1.7995992985971943,-0.02074347643856181
1.8036073126252503,-0.02103461888762101
1.8076153266533064,-0.021325448578538853
1.8116233406813624,-0.021615966578992202
1.8156313547094187,-0.021906173950620667
1.8196393687374748,-0.02219607174907387
1.8236473827655308,-0.022485661024058856
1.827655396793587,-0.022774942819386385
1.8316634108216432,-0.0230639181730172
1.8356714248496993,-0.02335258811710736
1.8396794388777553,-0.023640953678053744
1.8436874529058114,-0.02392901587653873
1.8476954669338674,-0.024216775727574275
1.8517034809619237,-0.024504234240545902
1.8557114949899798,-0.02479139241925607
1.8597195090180358,-0.025078251261967277
1.863727523046092,-0.025364811761444367
1.8677355370741482,-0.025651074904996823
1.8717435511022043,-0.0259370416745206
1.8757515651302603,-0.026222713046539198
1.8797595791583164,-0.0265080899922448
1.8837675931863724,-0.026793173477538568
1.8877756072144287,-0.02707796446307098
1.8917836212424848,-0.02736246390428143
1.8957916352705408,-0.027646672751437618
1.899799649298597,-0.027930591949674455
1.9038076633266532,-0.028214222439032738
1.9078156773547092,-0.028497565154497417
1.9118236913827653,-0.02878062102603518
1.9158317054108214,-0.029063390978632336
1.9198397194388777,-0.029345875932331622
1.9238477334669337,-0.029628076802269088
1.9278557474949898,-0.029909994498710624
1.9318637615230458,-0.030191629927087876
1.935871775551102,-0.03047298398803419
1.9398797895791582,-0.03075405757741967
1.9438878036072142,-0.031034851586386608
1.9478958176352703,-0.031315366901384145
1.9519038316633264,-0.03159560440420239
1.9559118456913827,-0.03187556497200697
1.9599198597194387,-0.03215524947737236
1.9639278737474948,-0.03243465878831564
1.9679358877755508,-0.03271379376832956
1.971943901803607,-0.032992655276415206
1.9759519158316632,-0.033271244167114744
1.9799599298597192,-0.03354956129054354
1.9839679438877753,-0.033827607492422224
1.9879759579158314,-0.034105383614108004
1.9919839719438877,-0.034382890492626356
1.9959919859719437,-0.03466012896070192
2.0,-0.03493709984678922


==> Dp0.csv <==
x,y
1e-06,0.31617720994657056
0.004009014028056112,0.2819212542673385
0.008017028056112223,0.27158832502695524
0.012025042084168335,0.26412381275550717
0.01603305611222445,0.2580539609499266
0.02004107014028056,0.252840297249163
0.024049084168336673,0.24821703013242574
0.028057098196392787,0.24403074934585323
0.0320651122244489,0.24018378493868286
0.03607312625250501,0.23660959325250278
0.04008114028056112,0.2332605206452209
0.044089154308617234,0.23010111022074692
0.048097168336673345,0.227104167733648
0.052105182364729455,0.22424831558117636
0.05611319639278557,0.22151640163599134
0.06012121042084168,0.21889442489082506
0.06412922444889779,0.2163707870469729
0.06813723847695391,0.2139357571209388
0.07214525250501001,0.21158107956744526
0.07615326653306613,0.20929968167054225
0.08016128056112223,0.2070854511930637
0.08416929458917835,0.2049330647698559
0.08817730861723447,0.2028378536158307
0.09218532264529057,0.20079569711888073
0.09619333667334669,0.1988029375746851
0.1002013507014028,0.1968563111623397
0.10420936472945891,0.1949528915453644
0.10821737875751503,0.19309004339480268
0.11222539278557114,0.19126538378808045
0.11623340681362725,0.18947674991694125
0.12024142084168336,0.1877221718924248
0.12424943486973947,0.18599984970013134
0.12825744889779558,0.1843081335595891
0.1322654629258517,0.1826455070947129
0.13627347695390782,0.18101057284040264
0.1402814909819639,0.17940203970212393
0.14428950501002002,0.177818712057257
0.14829751903807614,0.1762594802438277
0.15230553306613226,0.17472331222742662
0.15631354709418838,0.17320924627332507
0.16032156112224447,0.1717163844799563
0.16432957515030058,0.17024388705358628
0.1683375891783567,0.16879096722326986
0.17234560320641282,0.16735688671099658
0.17635361723446893,0.16594095168494666
0.18036163126252505,0.16454250913455687
0.18436964529058114,0.16316094361505812
0.18837765931863726,0.16179567431663483
0.19238567334669338,0.1604461524196359
0.1963936873747495,0.15911185870255443
0.2004017014028056,0.15779230137396572
0.2044097154308617,0.1564870141034049
0.20841772945891782,0.15519555422939524
0.21242574348697393,0.15391750112559624
0.21643375751503005,0.15265245470840533
0.22044177154308617,0.15140003407137878
0.22444978557114229,0.15015987623358865
0.22845779959919837,0.14893163499054918
0.2324658136272545,0.1477149798576572
0.2364738276553106,0.14650959509723463
0.24048184168336673,0.14531517882125414
0.24448985571142284,0.1441314421627001
0.24849786973947893,0.14295810850927682
0.252505883767535,0.14179491279384357
0.25651389779559114,0.14064160083654545
0.26052191182364726,0.13949792873412467
0.2645299258517034,0.1383636622923562
0.2685379398797595,0.13723857649795532
0.2725459539078156,0.13612245502666487
0.2765539679358717,0.1350150897845477
0.2805619819639278,0.13391628047979487
0.2845699959919839,0.1328258342226129
0.28857801002004,0.1317435651509793
0.29258602404809614,0.13066929408025793
0.29659403807615226,0.12960284817484763
0.3006020521042084,0.12854406064019883
0.3046100661322645,0.12749277043368157
0.3086180801603206,0.1264488219929161
0.3126260941883767,0.12541206498030072
0.31663410821643284,0.12438235404257383
0.3206421222444889,0.12335954858434797
0.324650136272545,0.1223435125546384
0.32865815030060114,0.12133411424548982
0.33266616432865725,0.12033122610187635
0.33667417835671337,0.11933472454211558
0.3406821923847695,0.11834448978809659
0.3446902064128256,0.11736040570467654
0.3486982204408817,0.11638235964765037
0.35270623446893784,0.1154102423197417
0.35671424849699396,0.11444394763410617
0.3607222625250501,0.11348337258487473
0.36473027655310614,0.11252841712430045
0.36873829058116225,0.11157898404610139
0.37274630460921837,0.11063497887462528
0.3767543186372745,0.10969630975948425
0.3807623326653306,0.10876288737533482
0.3847703466933867,0.1078346248265008
0.38877836072144284,0.1069114375561564
0.39278637474949896,0.10599324325980675
0.3967943887775551,0.10507996180282142
0.4008024028056112,0.10417151514179104
0.4048104168336673,0.10326782724949393
0.40881843086172337,0.10236882404327302
0.4128264448897795,0.10147443331663486
0.4168344589178356,0.10058458467389822
0.4208424729458917,0.09969920946772548
0.42485048697394784,0.098818240739386
0.42885850100200396,0.09794161316160496
0.4328665150300601,0.097069262983865
0.4368745290581162,0.09620112798003103
0.4408825430861723,0.09533714739818161
0.4448905571142284,0.09447726191253306
0.44889857114228454,0.09362141357735138
0.4529065851703406,0.09276954578275301
0.4569145991983967,0.09192160321230036
0.46092261322645284,0.09107753180230527
0.46493062725450895,0.09023727870275566
0.46893864128256507,0.08940079223978861
0.4729466553106212,0.08856802187963553
0.4769546693386773,0.08773891819396912
0.4809626833667334,0.08691343282658712
0.48497069739478954,0.08609151846136995
0.48897871142284566,0.0852731287914538
0.4929867254509017,0.08445821848956314
0.49699473947895784,0.08364674317945014
0.5010027535070141,0.08283865940839091
0.5050107675350701,0.08203392462069184
0.5090187815631263,0.08123249713216019
0.5130267955911824,0.08043433610549794
0.5170348096192384,0.07963940152657673
0.5210428236472946,0.07884765418155767
0.5250508376753507,0.07805905563481841
0.5290588517034068,0.07727356820765285
0.5330668657314629,0.07649115495771225
0.5370748797595191,0.07571177965915471
0.5410828937875751,0.07493540678347513
0.5450909078156313,0.07416200148098587
0.5490989218436874,0.07339152956292294
0.5531069358717435,0.07262395748415115
0.5571149498997996,0.0718592523264443
0.5611229639278557,0.071097381782317
0.5651309779559118,0.07033831413938696
0.5691389919839679,0.0695820182652454
0.5731470060120241,0.06882846359281675
0.5771550200400801,0.06807762010618804
0.5811630340681363,0.0673294583268893
0.5851710480961924,0.06658394930060857
0.5891790621242485,0.06584106458432423
0.5931870761523046,0.0651007762338387
0.5971950901803608,0.06436305679169843
0.6012031042084168,0.06362787927548652
0.6052111182364729,0.06289521716647262
0.6092191322645291,0.0621650443986079
0.6132271462925851,0.061437335347852284
0.6172351603206413,0.06071206482182154
0.6212431743486974,0.0599892080497427
0.6252511883767535,0.059268740672706766
0.6292592024048096,0.05855063873420824
0.6332672164328658,0.05783487867096063
0.6372752304609218,0.057121437303979034
0.6412832444889779,0.056410291829919634
0.6452912585170341,0.05570141981266752
0.6492992725450901,0.05499479917516442
0.6533072865731463,0.05429040819146749
0.6573153006012024,0.05358822547903172
0.6613233146292585,0.0528882299912081
0.6653313286573146,0.05219040100995043
0.6693393426853708,0.051494718138723306
0.6733473567134268,0.050801161295605524
0.677355370741483,0.05010971070658096
0.6813633847695391,0.04942034689901195
0.6853713987975951,0.04873305069528891
0.6893794128256513,0.04804780320664975
0.6933874268537074,0.047364585827164574
0.6973954408817635,0.046683380227879406
0.7014034549098196,0.046004168351114816
0.7054114689378758,0.04532693240491312
0.7094194829659318,0.04465165485763123
0.713427496993988,0.043978318432672775
0.7174355110220441,0.04330690610335636
0.7214435250501002,0.04263740108791517
0.7254515390781563,0.04196978684462402
0.7294595531062124,0.04130404706704974
0.7334675671342685,0.0406401656794213
0.7374755811623246,0.03997812683211602
0.7414835951903808,0.03931791489725786
0.7454916092184368,0.03865951446442556
0.749499623246493,0.03800291033646566
0.7535076372745491,0.03734808752540908
0.7575156513026052,0.03669503124848647
0.7615236653306613,0.03604372692424085
0.7655316793587175,0.035394160168733674
0.7695396933867735,0.034746316791842174
0.7735477074148296,0.03410018279364496
0.7775557214428858,0.03345574436089355
0.7815637354709418,0.03281298786356743
0.785571749498998,0.0321718998515097
0.7895797635270541,0.03153246705114196
0.7935877775551102,0.03089467636225507
0.7975957915831663,0.03025851485487477
0.8016038056112225,0.029623969766198965
0.8056118196392785,0.028991028497605736
0.8096198336673347,0.028359678611729
0.8136278476953908,0.027729907829601275
0.8176358617234468,0.027101704027860163
0.821643875751503,0.026475055236018064
0.8256518897795591,0.025849949633793196
0.8296599038076152,0.025226375548499103
0.8336679178356713,0.02460432145249311
0.8376759318637275,0.02398377596067988
0.8416839458917835,0.02336472782807078
0.8456919599198397,0.022747165947395565
0.8496999739478958,0.022131079346766752
0.8537079879759519,0.02151645718739381
0.857716002004008,0.020903288761347033
0.861724016032064,0.020291563489369113
0.8657320300601202,0.019681270918733118
0.8697400440881763,0.019072400721146632
0.8737480581162325,0.01846494269069915
0.8777560721442885,0.017858886741853708
0.8817640861723447,0.01725422290747944
0.8857721002004008,0.016650941336926323
0.8897801142284569,0.01604903229413851
0.893788128256513,0.015448486155807878
0.8977961422845692,0.014849293409564646
0.9018041563126252,0.014251444652205347
0.9058121703406813,0.013654930587956887
0.9098201843687375,0.013059742026775872
0.9138281983967935,0.012465869882681918
0.9178362124248497,0.011873305172124926
0.9218442264529058,0.011282039012384615
0.9258522404809619,0.010692062620002385
0.929860254509018,0.01010336730924366
0.9338682685370742,0.009515944490591483
0.9378762825651302,0.008929785669268608
0.9418842965931863,0.008344882443789697
0.9458923106212425,0.007761226504540836
0.9499003246492985,0.007178809632387206
0.9539083386773547,0.006597623697307237
0.9579163527054108,0.006017660657053475
0.9619243667334669,0.005438912555838893
0.965932380761523,0.004861371523048136
0.9699403947895792,0.004285029771973564
0.9739484088176352,0.003709879598575133
0.9779564228456914,0.0031359133802634775
0.9819644368737475,0.0025631235747062275
0.9859724509018035,0.0019915027186560297
0.9899804649298597,0.001421043426801133
0.9939884789579158,0.0008517383906365972
0.9979964929859719,0.0002835803773570955
1.002004507014028,-0.00028343777123074343
1.006012521042084,-0.0008493231397754542
1.0100205350701401,-0.001414082740428535
1.0140285490981962,-0.001977723513873403
1.0180365631262525,-0.0025402523303353075
1.0220445771543085,-0.0031016759905734825
1.0260525911823646,-0.003662001226855144
1.0300606052104206,-0.00422123470391228
1.0340686192384767,-0.004779383019881289
1.038076633266533,-0.005336452707225853
1.042084647294589,-0.00589245023364357
1.0460926613226451,-0.0064473820029567475
1.0501006753507012,-0.007001254355987252
1.0541086893787575,-0.00755407357141652
1.0581167034068135,-0.008105845866630074
1.0621247174348696,-0.00865657739854761
1.0661327314629256,-0.009206274264439013
1.0701407454909817,-0.009754942502725905
1.074148759519038,-0.010302588093769549
1.078156773547094,-0.010849216960645447
1.0821647875751501,-0.011394834969904621
1.0861728016032062,-0.011939447932322073
1.0901808156312625,-0.012483061603632467
1.0941888296593185,-0.013025681685253365
1.0981968436873746,-0.013567313824996818
1.1022048577154306,-0.01410796361776831
1.106212871743487,-0.014647636606254705
1.110220885771543,-0.015186338281600348
1.114228899799599,-0.01572407408407231
1.118236913827655,-0.016260849403714583
1.1222449278557112,-0.01679666958099138
1.1262529418837675,-0.01733153990741998
1.1302609559118235,-0.017865465626193316
1.1342689699398796,-0.01839845193279263
1.1382769839679356,-0.018930503975589763
1.142284997995992,-0.01946162685644029
1.146293012024048,-0.019991825631266447
1.150301026052104,-0.020521105310631504
1.15430904008016,-0.02104947086030426
1.1583170541082162,-0.02157692720181517
1.1623250681362725,-0.02210347921300318
1.1663330821643285,-0.022629131728554075
1.1703410961923846,-0.02315388954053066
1.1743491102204406,-0.023677757398894217
1.178357124248497,-0.02420074001201783
1.182365138276553,-0.024722842047192106
1.186373152304609,-0.02524406813112265
1.190381166332665,-0.025764422850420104
1.1943891803607214,-0.02628391075208239
1.1983971943887775,-0.02680253634396962
1.2024052084168335,-0.027320304095272196
1.2064132224448896,-0.027837218436970707
1.2104212364729456,-0.028353283762290155
1.214429250501002,-0.028868504427146113
1.218437264529058,-0.02938288475058487
1.222445278557114,-0.029896429015216774
1.22645329258517,-0.03040914146764301
1.2304613066132264,-0.030921026318875777
1.2344693206412825,-0.031432087744752785
1.2384773346693385,-0.03194232988634499
1.2424853486973946,-0.03245175685035864
1.2464933627254506,-0.03296037270953134
1.250501376753507,-0.03346818150302211
1.254509390781563,-0.03397518723679577
1.258517404809619,-0.034481393884002065
1.262525418837675,-0.03498680538534879
1.2665334328657314,-0.03549142564946964
1.2705414468937875,-0.03599525855328667
1.2745494609218435,-0.036498307942368
1.2785574749498996,-0.037000577631279646
1.2825654889779556,-0.037502071403932746
1.286573503006012,-0.038002793013925784
1.290581517034068,-0.03850274618488167
1.294589531062124,-0.03900193461078055
1.29859754509018,-0.03950036195628731
1.3026055591182364,-0.03999803185707487
1.3066135731462925,-0.04049494792014263
1.3106215871743485,-0.04099111372413089
1.3146296012024046,-0.04148653281963002
1.3186376152304609,-0.04198120872948671
1.322645629258517,-0.04247514494910415
1.326653643286573,-0.04296834494673982
1.330661657314629,-0.04346081216379791
1.334669671342685,-0.0439525500151183
1.3386776853707414,-0.044443561889261546
1.3426856993987974,-0.044933851148789394
1.3466937134268535,-0.04542342113054251
1.3507017274549096,-0.045912275145913506
1.3547097414829659,-0.04640041648111656
1.358717755511022,-0.04688784839745344
1.362725769539078,-0.047374574131575975
1.366733783567134,-0.04786059689574487
1.37074179759519,-0.048345919878085036
1.3747498116232464,-0.048830546242837836
1.3787578256513024,-0.04931447913060927
1.3827658396793585,-0.049797721658615596
1.3867738537074146,-0.05028027692092532
1.3907818677354709,-0.050762147988697964
1.394789881763527,-0.051243337910419934
1.398797895791583,-0.05172384971213689
1.402805909819639,-0.05220368639768358
1.4068139238476953,-0.05268285094891026
1.4108219378757514,-0.05316134632590602
1.4148299519038074,-0.053639175467220024
1.4188379659318635,-0.05411634129007892
1.4228459799599196,-0.054592846690602104
1.4268539939879759,-0.05506869454401381
1.430862008016032,-0.05554388770485255
1.434870022044088,-0.05601842900717835
1.438878036072144,-0.05649232126477641
1.4428860501002003,-0.056965567271359235
1.4468940641282564,-0.05743816980076502
1.4509020781563124,-0.057910131607154886
1.4549100921843685,-0.058381455425206286
1.4589181062124246,-0.05885214397030489
1.4629261202404809,-0.05932219993873386
1.466934134268537,-0.059791626007860144
1.470942148296593,-0.060260424836319604
1.474950162324649,-0.06072859906419864
1.4789581763527053,-0.061196151313214375
1.4829661903807614,-0.06166308418689234
1.4869742044088174,-0.062129400270741625
1.4909822184368735,-0.06259510213242866
1.4949902324649298,-0.06306019232194807
1.4989982464929859,-0.0635246733717916
1.503006260521042,-0.06398854779711582
1.507014274549098,-0.06445181809590625
1.511022288577154,-0.06491448674914088
1.5150303026052103,-0.06537655622095095
1.5190383166332664,-0.06583802895878005
1.5230463306613224,-0.06629890739354122
1.5270543446893785,-0.06675919393977217
1.5310623587174348,-0.06721889099578873
1.5350703727454909,-0.06767800094383616
1.539078386773547,-0.06813652615023916
1.543086400801603,-0.06859446896554963
1.547094414829659,-0.06905183172469287
1.5511024288577153,-0.06950861674711217
1.5551104428857714,-0.06996482633691117
1.5591184569138274,-0.07042046278299535
1.5631264709418835,-0.07087552835921135
1.5671344849699398,-0.0713300253244844
1.5711424989979959,-0.07178395592295486
1.575150513026052,-0.07223732238411262
1.579158527054108,-0.07269012692293014
1.583166541082164,-0.07314237173999386
1.5871745551102203,-0.07359405902163416
1.5911825691382764,-0.07404519094005374
1.5951905831663324,-0.07449576965345464
1.5991985971943885,-0.07494579730616382
1.6032066112224448,-0.07539527602875698
1.6072146252505009,-0.07584420793818145
1.611222639278557,-0.07629259513787714
1.615230653306613,-0.07674043971789674
1.6192386673346693,-0.07718774375502407
1.6232466813627253,-0.07763450931289098
1.6272546953907814,-0.07808073844209365
1.6312627094188374,-0.07852643318030683
1.6352707234468935,-0.07897159555239719
1.6392787374749498,-0.07941622757053524
1.6432867515030058,-0.07986033123430591
1.647294765531062,-0.08030390853081848
1.651302779559118,-0.08074696143481433
1.6553107935871743,-0.08118949190877436
1.6593188076152303,-0.08163150190302484
1.6633268216432864,-0.08207299335584181
1.6673348356713424,-0.08251396819355514
1.6713428496993985,-0.08295442833065056
1.6753508637274548,-0.08339437566987107
1.6793588777555108,-0.08383381210231705
1.683366891783567,-0.08427273950754585
1.687374905811623,-0.0847111597536688
1.6913829198396793,-0.08514907469744948
1.6953909338677353,-0.08558648618439829
1.6993989478957914,-0.08602339604886838
1.7034069619238474,-0.08645980611414883
1.7074149759519037,-0.0868957181925579
1.7114229899799598,-0.08733113408553453
1.7154310040080158,-0.08776605558372941
1.719439018036072,-0.08820048446709491
1.723447032064128,-0.08863442250497369
1.7274550460921843,-0.08906787145618705
1.7314630601202403,-0.08950083306912188
1.7354710741482964,-0.08993330908181663
1.7394790881763524,-0.09036530122204661
1.7434871022044087,-0.0907968112074084
1.7474951162324648,-0.09122784074540319
1.7515031302605208,-0.09165839153351937
1.755511144288577,-0.09208846525931422
1.759519158316633,-0.09251806360049478
1.7635271723446893,-0.09294718822499773
1.7675351863727453,-0.09337584079106884
1.7715432004008014,-0.09380402294734089
1.7755512144288574,-0.0942317363329116
1.7795592284569137,-0.09465898257742028
1.7835672424849698,-0.09508576330112362
1.7875752565130258,-0.09551208011497092
1.791583270541082,-0.09593793462067868
1.7955912845691382,-0.09636332841080394
1.7995992985971943,-0.09678826306881733
1.8036073126252503,-0.09721274016917539
1.8076153266533064,-0.09763676127739154
1.8116233406813624,-0.09806032795010702
1.8156313547094187,-0.09848344173516119
1.8196393687374748,-0.09890610417166001
1.8236473827655308,-0.09932831679004539
1.827655396793587,-0.09975008111216263
1.8316634108216432,-0.10017139865132776
1.8356714248496993,-0.10059227091239403
1.8396794388777553,-0.1010126993918177
1.8436874529058114,-0.10143268557772359
1.8476954669338674,-0.10185223094996915
1.8517034809619237,-0.10227133698020874
1.8557114949899798,-0.10269000513195675
1.8597195090180358,-0.10310823686065029
1.863727523046092,-0.10352603361371138
1.8677355370741482,-0.10394339683060805
1.8717435511022043,-0.10436032794291564
1.8757515651302603,-0.10477682837437666
1.8797595791583164,-0.1051928995409605
1.8837675931863724,-0.1056085428509227
1.8877756072144287,-0.1060237597048633
1.8917836212424848,-0.10643855149578466
1.8957916352705408,-0.10685291960914908
1.899799649298597,-0.1072668654229354
1.9038076633266532,-0.10768039030769536
1.9078156773547092,-0.10809349562660941
1.9118236913827653,-0.1085061827355416
1.9158317054108214,-0.10891845298309455
1.9198397194388777,-0.10933030771066357
1.9238477334669337,-0.10974174825248997
1.9278557474949898,-0.11015277593571457
1.9318637615230458,-0.11056339208042987
1.935871775551102,-0.11097359799973289
1.9398797895791582,-0.1113833949997757
1.9438878036072142,-0.11179278437981754
1.9478958176352703,-0.11220176743227497
1.9519038316633264,-0.11261034544277218
1.9559118456913827,-0.1130185196901905
1.9599198597194387,-0.11342629144671801
1.9639278737474948,-0.11383366197789788
1.9679358877755508,-0.11424063254267702
1.971943901803607,-0.11464720439345374
1.9759519158316632,-0.11505337877612529
1.9799599298597192,-0.11545915693013487
1.9839679438877753,-0.11586454008851801
1.9879759579158314,-0.11626952947794889
1.9919839719438877,-0.11667412631878582
1.9959919859719437,-0.11707833182511687
2.0,-0.11748214720480418


==> kappa.csv <==
alpha,kappa
0.0,1.0
0.002002002002002002,0.9929492746187173
0.004004004004004004,0.9859481980181973
0.006006006006006006,0.9789963575405183
0.008008008008008008,0.9720933447649939
0.01001001001001001,0.9652387554567385
0.012012012012012012,0.958432189515949
0.014014014014014014,0.9516732509278958
0.016016016016016016,0.9449615477136157
0.018018018018018018,0.9382966918812937
0.02002002002002002,0.9316782993783213
0.022022022022022022,0.9251059900440228
0.024024024024024024,0.9185793875630337
0.026026026026026026,0.9120981194193317
0.028028028028028028,0.905661816850896
0.03003003003003003,0.8992701148049995
0.03203203203203203,0.8929226518941129
0.03403403403403403,0.8866190703524148
0.036036036036036036,0.8803590159928981
0.03803803803803804,0.8741421381650694
0.04004004004004004,0.8679680897132172
0.04204204204204204,0.8618365269352616
0.044044044044044044,0.8557471095421534
0.04604604604604605,0.8496995006178281
0.04804804804804805,0.8436933665797103
0.050050050050050046,0.8377283771397431
0.05205205205205205,0.8318042052659499
0.05405405405405406,0.8259205271445155
0.056056056056056056,0.820077022142371
0.058058058058058054,0.8142733727702922
0.06006006006006006,0.8085092646464838
0.062062062062062065,0.8027843864606583
0.06406406406406406,0.7970984299385904
0.06606606606606606,0.7914510898071417
0.06806806806806806,0.7858420637597646
0.07007007007007007,0.7802710524224442
0.07207207207207207,0.7747377593201158
0.07407407407407407,0.7692418908435052
0.07607607607607608,0.763783156216421
0.07807807807807808,0.7583612674634738
0.08008008008008008,0.7529759393782245
0.08208208208208208,0.7476268894917432
0.08408408408408408,0.7423138380415921
0.08608608608608609,0.7370365079412029
0.08808808808808809,0.7317946247496665
0.09009009009009009,0.7265879166419037
0.0920920920920921,0.7214161143792412
0.0940940940940941,0.7162789512803541
0.0960960960960961,0.7111761631925942
0.0980980980980981,0.7061074884636915
0.10010010010010009,0.7010726679138137
0.1021021021021021,0.6960714448079975
0.1041041041041041,0.691103564828927
0.1061061061061061,0.68616877605006
0.10810810810810811,0.6812668289091147
0.11011011011011011,0.6763974761818754
0.11211211211211211,0.6715604729563529
0.11411411411411411,0.6667555766072605
0.11611611611611611,0.6619825467708242
0.11811811811811812,0.6572411453199108
0.12012012012012012,0.6525311363394698
0.12212212212212212,0.647852286102294
0.12412412412412413,0.6432043630450784
0.12612612612612611,0.6385871377447886
0.12812812812812813,0.6340003828953209
0.13013013013013014,0.6294438732844653
0.13213213213213212,0.6249173857711504
0.13413413413413414,0.6204206992629793
0.13613613613613612,0.6159535946940403
0.13813813813813813,0.6115158550030058
0.14014014014014015,0.6071072651114922
0.14214214214214213,0.6027276119027015
0.14414414414414414,0.5983766842003239
0.14614614614614616,0.5940542727476951
0.14814814814814814,0.5897601701872276
0.15015015015015015,0.5854941710400823
0.15215215215215216,0.5812560716861018
0.15415415415415415,0.5770456703439858
0.15615615615615616,0.5728627670517087
0.15815815815815815,0.5687071636471888
0.16016016016016016,0.5645786637491784
0.16216216216216217,0.560477072738405
0.16416416416416416,0.5564021977389345
0.16616616616616617,0.5523538475997569
0.16816816816816815,0.5483318328766111
0.17017017017017017,0.5443359658140178
0.17217217217217218,0.5403660603275384
0.17417417417417416,0.5364219319862468
0.17617617617617617,0.5325033979954106
0.1781781781781782,0.5286102771793879
0.18018018018018017,0.5247423899647253
0.18218218218218218,0.5208995583634627
0.1841841841841842,0.5170816059566402
0.18618618618618618,0.5132883578779974
0.1881881881881882,0.5095196407978738
0.19019019019019018,0.5057752829072995
0.1921921921921922,0.5020551139022769
0.1941941941941942,0.49835896496825244
0.1961961961961962,0.49468666876476747
0.1981981981981982,0.49103805941029693
0.20020020020020018,0.4874129724672625
0.2022022022022022,0.4838112449272355
0.2042042042042042,0.48023271519629884
0.2062062062062062,0.47667722308059357
0.2082082082082082,0.4731446097720322
0.21021021021021022,0.469634717834178
0.2122122122122122,0.4661473911882976
0.21421421421421422,0.4626824750995688
0.21621621621621623,0.45923981616345483
0.2182182182182182,0.4558192622922375
0.22022022022022023,0.45242066270170794
0.2222222222222222,0.4490438678980113
0.22422422422422422,0.445688729664647
0.22622622622622623,0.44235510104961645
0.22822822822822822,0.4390428363527256
0.23023023023023023,0.43575179111302625
0.23223223223223222,0.432481822096414
0.23423423423423423,0.42923278728335995
0.23623623623623624,0.42600454585678715
0.23823823823823823,0.42279695819008867
0.24024024024024024,0.41960988583528
0.24224224224224225,0.4164431915112915
0.24424424424424424,0.4132967390923913
0.24624624624624625,0.4101703935967426
0.24824824824824826,0.4070640211750911
0.2502502502502503,0.403977489099583
0.25225225225225223,0.40091066575270806
0.25425425425425424,0.39786342061637203
0.25625625625625625,0.3948356242610875
0.25825825825825827,0.39182714833529264
0.2602602602602603,0.3888378655547875
0.26226226226226224,0.38586764969229415
0.26426426426426425,0.38291637556712943
0.26626626626626626,0.379983919034996
0.2682682682682683,0.37707015697788876
0.2702702702702703,0.374174967294115
0.27227227227227224,0.3712982288884269
0.27427427427427425,0.3684398216622621
0.27627627627627627,0.3655996265040951
0.2782782782782783,0.3627775252798966
0.2802802802802803,0.3599734008236991
0.2822822822822823,0.35718713692826654
0.28428428428428426,0.35441861833587057
0.2862862862862863,0.35166773072916296
0.2882882882882883,0.3489343607221566
0.2902902902902903,0.34621839585130176
0.2922922922922923,0.3435197245666613
0.29429429429429427,0.3408382362231858
0.2962962962962963,0.3381738210720812
0.2982982982982983,0.33552637025227305
0.3003003003003003,0.3328957757819655
0.3023023023023023,0.33028193055029215
0.30430430430430433,0.327684728309057
0.3063063063063063,0.3251040636645671
0.3083083083083083,0.32253983206955344
0.3103103103103103,0.31999192981518126
0.3123123123123123,0.31746025402314615
0.31431431431431434,0.31494470263785623
0.3163163163163163,0.31244517441869957
0.3183183183183183,0.30996156893239285
0.3203203203203203,0.30749378654541826
0.32232232232232233,0.30504172841653704
0.32432432432432434,0.30260529648938606
0.3263263263263263,0.3001843934851522
0.3283283283283283,0.2977789228953287
0.3303303303303303,0.2953887889745453
0.33233233233233234,0.29301389673348066
0.33433433433433435,0.2906541519318447
0.3363363363363363,0.2883094610714389
0.3383383383383383,0.2859797313892914
0.34034034034034033,0.2836648708508634
0.34234234234234234,0.2813647881433293
0.34434434434434436,0.2790793926689287
0.34634634634634637,0.27680859453838547
0.3483483483483483,0.27455230456439994
0.35035035035035034,0.2723104342552109
0.35235235235235235,0.27008289580822126
0.35435435435435436,0.2678696021036958
0.3563563563563564,0.26567046669851974
0.35835835835835833,0.2634854038200294
0.36036036036036034,0.2613143283599024
0.36236236236236236,0.25915715586811505
0.36436436436436437,0.25701380254696254
0.3663663663663664,0.25488418524513845
0.3683683683683684,0.2527682214518814
0.37037037037037035,0.25066582929117925
0.37237237237237236,0.2485769275160337
0.3743743743743744,0.24650143550278708
0.3763763763763764,0.24443927324550443
0.3783783783783784,0.24239036135041625
0.38038038038038036,0.24035462103041866
0.38238238238238237,0.2383319740996296
0.3843843843843844,0.23632234296800314
0.3863863863863864,0.2343256506359943
0.3883883883883884,0.23234182068928524
0.39039039039039036,0.2303707772935628
0.3923923923923924,0.2284124451893472
0.3943943943943944,0.2264667496868793
0.3963963963963964,0.2245336166610539
0.3983983983983984,0.22261297254641016
0.40040040040040037,0.22070474433217024
0.4024024024024024,0.21880885955732893
0.4044044044044044,0.21692524630579482
0.4064064064064064,0.2150538332015781
0.4084084084084084,0.2131945494040287
0.41041041041041043,0.21134732460312475
0.4124124124124124,0.20951208901480473
0.4144144144144144,0.20768877337635014
0.4164164164164164,0.20587730894181186
0.4184184184184184,0.20407762747748523
0.42042042042042044,0.20228966125743025
0.4224224224224224,0.20051334305903523
0.4244244244244244,0.19874860615862658
0.4264264264264264,0.1969953843271212
0.42842842842842843,0.1952536118257236
0.43043043043043044,0.19352322340166592
0.43243243243243246,0.19180415428399034
0.4344344344344344,0.19009634017937294
0.4364364364364364,0.18839971726798904
0.43843843843843844,0.18671422219942144
0.44044044044044045,0.18503979208860707
0.44244244244244246,0.18337636451182565
0.4444444444444444,0.18172387750272673
0.44644644644644643,0.18008226954839576
0.44844844844844844,0.1784514795854611
0.45045045045045046,0.17683144699623735
0.45245245245245247,0.175222111604908
0.4544544544544544,0.17362341367374376
0.45645645645645644,0.17203529389936043
0.45845845845845845,0.17045769340901207
0.46046046046046046,0.16889055375692005
0.4624624624624625,0.1673338169206401
0.46446446446446443,0.16578742529746174
0.46646646646646645,0.16425132170084558
0.46846846846846846,0.16272544935689412
0.47047047047047047,0.1612097519008567
0.4724724724724725,0.1597041733736694
0.4744744744744745,0.15820865821852736
0.47647647647647645,0.1567231512774902
0.47847847847847846,0.15524759778812242
0.4804804804804805,0.1537819433801631
0.4824824824824825,0.15232613407223095
0.4844844844844845,0.15088011626855855
0.48648648648648646,0.14944383675575865
0.48848848848848847,0.14801724269962316
0.4904904904904905,0.14660028164195046
0.4924924924924925,0.14519290149740538
0.4944944944944945,0.1437950505504074
0.4964964964964965,0.14240667745204907
0.4984984984984985,0.14102773121704532
0.5005005005005005,0.13965816122070934
0.5025025025025025,0.13829791719595982
0.5045045045045045,0.13694694923035475
0.5065065065065065,0.13560520776315405
0.5085085085085085,0.13427264358241037
0.5105105105105106,0.1329492078220869
0.5125125125125125,0.13163485195920338
0.5145145145145145,0.13032952781100776
0.5165165165165165,0.129033187532175
0.5185185185185185,0.12774578361203348
0.5205205205205206,0.1264672688718156
0.5225225225225225,0.1251975964619355
0.5245245245245245,0.12393671985929246
0.5265265265265265,0.1226845928645979
0.5285285285285285,0.12144116959972945
0.5305305305305306,0.1202064045051089
0.5325325325325325,0.11898025233710445
0.5345345345345345,0.11776266816545783
0.5365365365365365,0.11655360737073371
0.5385385385385385,0.11535302564179556
0.5405405405405406,0.11416087897330236
0.5425425425425425,0.11297712366323065
0.5445445445445445,0.11180171631041749
0.5465465465465466,0.11063461381212786
0.5485485485485485,0.10947577336164345
0.5505505505505506,0.10832515244587486
0.5525525525525525,0.10718270884299422
0.5545545545545546,0.10604840062009133
0.5565565565565566,0.10492218613084944
0.5585585585585585,0.10380402401324461
0.5605605605605606,0.10269387318726382
0.5625625625625625,0.10159169285264627
0.5645645645645646,0.10049744248664388
0.5665665665665666,0.09941108184180195
0.5685685685685685,0.09833257094376126
0.5705705705705706,0.09726187008907994
0.5725725725725725,0.09619893984307429
0.5745745745745746,0.09514374103768027
0.5765765765765766,0.09409623476933372
0.5785785785785785,0.09305638239687011
0.5805805805805806,0.09202414553944306
0.5825825825825826,0.09099948607446218
0.5845845845845846,0.08998236613554929
0.5865865865865866,0.08897274811051246
0.5885885885885885,0.0879705946393393
0.5905905905905906,0.08697586861220748
0.5925925925925926,0.08598853316751409
0.5945945945945946,0.08500855168992179
0.5965965965965966,0.08403588780842264
0.5985985985985985,0.08307050539441943
0.6006006006006006,0.08211236855982444
0.6026026026026026,0.08116144165517478
0.6046046046046046,0.08021768926776464
0.6066066066066066,0.07928107621979395
0.6086086086086087,0.07835156756653405
0.6106106106106106,0.07742912859450947
0.6126126126126126,0.07651372481969539
0.6146146146146146,0.07560532198573167
0.6166166166166166,0.0747038860621524
0.6186186186186187,0.07380938324263116
0.6206206206206206,0.07292177994324178
0.6226226226226226,0.07204104280073445
0.6246246246246246,0.07116713867082702
0.6266266266266266,0.07030003462651126
0.6286286286286287,0.06943969795637404
0.6306306306306306,0.0685860961629334
0.6326326326326326,0.06773919696098908
0.6346346346346347,0.06689896827598726
0.6366366366366366,0.06606537824240012
0.6386386386386387,0.06523839520211898
0.6406406406406406,0.0644179877028619
0.6426426426426426,0.06360412449659515
0.6446446446446447,0.06279677453796771
0.6466466466466466,0.06199590698276065
0.6486486486486487,0.061201491186348426
0.6506506506506506,0.06041349670217519
0.6526526526526526,0.05963189328024274
0.6546546546546547,0.05885665086561264
0.6566566566566566,0.05808773959692056
0.6586586586586587,0.05732512980490418
0.6606606606606606,0.056568792010942816
0.6626626626626626,0.05581869692561051
0.6646646646646647,0.05507481544724133
0.6666666666666666,0.05433711866050638
0.6686686686686687,0.05360557783500365
0.6706706706706707,0.05288016442386012
0.6726726726726726,0.05216085006234502
0.6746746746746747,0.051447606566495614
0.6766766766766766,0.05074040593175455
0.6786786786786787,0.05003922033161847
0.6806806806806807,0.049344022116298916
0.6826826826826827,0.0486547838113934
0.6846846846846847,0.047971478116569356
0.6866866866866866,0.04729407790425765
0.6886886886886887,0.046622556218358126
0.6906906906906907,0.045956886272956105
0.6926926926926927,0.045297041451049035
0.6946946946946947,0.04464299530328493
0.6966966966966966,0.04399472154671025
0.6986986986986987,0.04335219406352921
0.7007007007007007,0.04271538689987344
0.7027027027027027,0.042084274264581355
0.7047047047047047,0.04145883052798871
0.7067067067067067,0.04083903022072827
0.7087087087087087,0.04022484803254029
0.7107107107107107,0.03961625881109288
0.7127127127127127,0.03901323756081153
0.7147147147147147,0.038415759441719426
0.7167167167167167,0.03782379976828649
0.7187187187187187,0.03723733400828846
0.7207207207207207,0.03665633778167569
0.7227227227227228,0.03608078685945053
0.7247247247247247,0.03551065716255524
0.7267267267267267,0.03494592476076751
0.7287287287287287,0.034386565871606635
0.7307307307307307,0.033832556859248
0.7327327327327328,0.03328387423344625
0.7347347347347347,0.0327404946484682
0.7367367367367368,0.032202394902033665
0.7387387387387387,0.031669551934265405
0.7407407407407407,0.03114194282664777
0.7427427427427428,0.030619544800993603
0.7447447447447447,0.030102335218419925
0.7467467467467468,0.02959029157833172
0.7487487487487487,0.02908339151741411
0.7507507507507507,0.02858161280863291
0.7527527527527528,0.028084933360243123
0.7547547547547547,0.027593331214805655
0.7567567567567568,0.02710678454821185
0.7587587587587588,0.026625271668716255
0.7607607607607607,0.02614877101597691
0.7627627627627628,0.025677261160103482
0.7647647647647647,0.025210720800713526
0.7667667667667668,0.02474912876599558
0.7687687687687688,0.024292464011780587
0.7707707707707707,0.02384070562062039
0.7727727727727728,0.023393832800873714
0.7747747747747747,0.022951824885799704
0.7767767767767768,0.022514661332658358
0.7787787787787788,0.022082321721818676
0.7807807807807807,0.021654785755873516
0.7827827827827828,0.02123203325876179
0.7847847847847848,0.02081404417489768
0.7867867867867868,0.020400798568306663
0.7887887887887888,0.019992276621768536
0.7907907907907907,0.01958845863596737
0.7927927927927928,0.019189325028647918
0.7947947947947948,0.018794856333779204
0.7967967967967968,0.018405033200724237
0.7987987987987988,0.018019836393416772
0.8008008008008007,0.017639246789544243
0.8028028028028028,0.01726324537973734
0.8048048048048048,0.016891813266766136
0.8068068068068068,0.016524931664742105
0.8088088088088088,0.016162581898327002
0.8108108108108109,0.01580474540194754
0.8128128128128128,0.015451403719016432
0.8148148148148148,0.015102538501159592
0.8168168168168168,0.01475813150744927
0.8188188188188188,0.014418164603643306
0.8208208208208209,0.014082619761430324
0.8228228228228228,0.013751479057680907
0.8248248248248248,0.01342472467370434
0.8268268268268268,0.013102338894511479
0.8288288288288288,0.012784304108083275
0.8308308308308309,0.012470602804644902
0.8328328328328328,0.012161217575945607
0.8348348348348348,0.011856131114544156
0.8368368368368369,0.011555326213099777
0.8388388388388388,0.011258785763668674
0.8408408408408409,0.010966492757005912
0.8428428428428428,0.010678430281872806
0.8448448448448448,0.010394581524349484
0.8468468468468469,0.010114929767152921
0.8488488488488488,0.00983945838896022
0.8508508508508509,0.009568150863736927
0.8528528528528528,0.009300990760070786
0.8548548548548548,0.009037961740510308
0.8568568568568569,0.008779047560908665
0.8588588588588588,0.008524232069772507
0.8608608608608609,0.008273499207615706
0.8628628628628628,0.008026833006318197
0.8648648648648649,0.007784217588489496
0.8668668668668669,0.007545637166837335
0.8688688688688688,0.007311076043540834
0.8708708708708709,0.007080518609628667
0.8728728728728729,0.006853949344361859
0.8748748748748749,0.006631352814621198
0.8768768768768769,0.006412713674299466
0.8788788788788788,0.006198016663698072
0.8808808808808809,0.005987246608928433
0.8828828828828829,0.005780388421317759
0.8848848848848849,0.0055774270968193575
0.8868868868868869,0.005378347715427412
0.8888888888888888,0.005183135440596072
0.8908908908908909,0.004991775518663065
0.8928928928928929,0.0048042532782775205
0.8948948948948949,0.0046205541298320885
0.8968968968968969,0.004440663564899396
0.8988988988988988,0.004264567155672642
0.9009009009009009,0.004092250554410395
0.9029029029029029,0.003923699492885607
0.9049049049049049,0.003758899781838595
0.9069069069069069,0.0035978373104342703
0.9089089089089089,0.0034404980457232296
0.9109109109109109,0.003286868032107006
0.9129129129129129,0.0031369333908072283
0.914914914914915,0.0029906803193386596
0.9169169169169169,0.0028480950909862738
0.9189189189189189,0.0027091640542860514
0.9209209209209209,0.0025738736325097216
0.9229229229229229,0.002442210323153293
0.924924924924925,0.002314160697429278
0.9269269269269269,0.0021897113997627784
0.9289289289289289,0.0020688491472911556
0.9309309309309309,0.0019515607293674707
0.9329329329329329,0.0018378330070675383
0.934934934934935,0.0017276529127005509
0.9369369369369369,0.0016210074493233839
0.938938938938939,0.001517883690258333
0.9409409409409409,0.0014182687786144896
0.9429429429429429,0.0013221499268125212
0.944944944944945,0.001229514416112958
0.9469469469469469,0.0011403495961479272
0.948948948948949,0.0010546428844562317
0.950950950950951,0.0009723817660218887
0.9529529529529529,0.0008935537928159338
0.954954954954955,0.0008181465833416045
0.9569569569569569,0.0007461478221827981
0.958958958958959,0.0006775452595557705
0.960960960960961,0.0006123267108641188
0.9629629629629629,0.0005504800562569238
0.964964964964965,0.0004919932401901086
0.9669669669669669,0.00043685427099095437
0.968968968968969,0.000385051220425712
0.970970970970971,0.00033657222327036855
0.9729729729729729,0.000291405476884443
0.974974974974975,0.00024953924078786416
0.9769769769769769,0.0002109618362408758
0.978978978978979,0.00017566164582691853
0.980980980980981,0.00014362711303852373
0.9829829829829829,0.00011484674186612583
0.984984984984985,8.930909638982529e-05
0.986986986986987,6.700280037405166e-05
0.988988988988989,4.7916536865092e-05
0.990990990990991,3.203904779149573e-05
0.992992992992993,1.9359133567291917e-05
0.994994994994995,9.865652698031925e-06
0.996996996996997,3.54752138960453e-06
0.998998998998999,3.937131598222e-07
1.001001001001001,3.932584527441629e-07
1.003003003003003,3.535244255715815e-06
1.005005005005005,9.808813719105321e-06
1.007007007007007,1.920316577871224e-05
1.009009009009009,3.170755478082713e-05
1.011011011011011,4.7311290109922665e-05
1.013013013013013,6.600373581894339e-05
1.015015015015015,8.777431026219947e-05
1.017017017017017,0.00011261248573080918
1.019019019019019,0.00014050778809069383
1.021021021021021,0.00017144979642309873
1.023023023023023,0.00020542814266759943
1.025025025025025,0.00024243251126762597
1.027027027027027,0.00028245263881841487
1.029029029029029,0.0003254783137174206
1.031031031031031,0.00037149937581715454
1.033033033033033,0.00042050571608039724
1.035035035035035,0.00047248727623784803
1.037037037037037,0.0005274340484480872
1.039039039039039,0.0005853360749599116
1.0410410410410411,0.0006461834477769939
1.043043043043043,0.0007099663083248211
1.045045045045045,0.0007766748471199825
1.047047047047047,0.0008462993034416715
1.049049049049049,0.0009188299650054584
1.0510510510510511,0.0009942571676393188
1.053053053053053,0.0010725712949618172
1.055055055055055,0.0011537627780625831
1.057057057057057,0.0012378220951848875
1.059059059059059,0.001324739771410412
1.0610610610610611,0.001414506378346181
1.063063063063063,0.0015071125338135647
1.065065065065065,0.001602548901539491
1.067067067067067,0.0017008061908496581
1.069069069069069,0.0018018751563638746
1.0710710710710711,0.0019057465976934696
1.073073073073073,0.0020124113591406755
1.075075075075075,0.0021218603294001627
1.077077077077077,0.0022340844412624865
1.079079079079079,0.0023490746713195542
1.0810810810810811,0.002466822039672123
1.083083083083083,0.00258731760963915
1.085085085085085,0.0027105524874692574
1.087087087087087,0.002836517822053984
1.089089089089089,0.00296520480464303
1.0910910910910911,0.003096604668561409
1.093093093093093,0.0032307086889283966
1.095095095095095,0.0033675081823785423
1.097097097097097,0.0035069945067843335
1.0990990990990992,0.003649159060980851
1.1011011011011012,0.0037939932844921385
1.103103103103103,0.003941488657259544
1.105105105105105,0.00409163669937169
1.107107107107107,0.004244428970796351
1.1091091091091092,0.004399857071114069
1.1111111111111112,0.004557912639253466
1.1131131131131131,0.004718587353228469
1.115115115115115,0.004881872929877077
1.117117117117117,0.005047761124601955
1.1191191191191192,0.005216243731112739
1.1211211211211212,0.005387312581169931
1.1231231231231231,0.005560959544330644
1.125125125125125,0.00573717652769585
1.127127127127127,0.005915955475659363
1.1291291291291292,0.006097288369658488
1.1311311311311312,0.006281167227926145
1.1331331331331331,0.006467584105244862
1.135135135135135,0.006656531092702146
1.137137137137137,0.006848000317447562
1.1391391391391392,0.007041983942451318
1.1411411411411412,0.007238474166264465
1.1431431431431431,0.007437463222780666
1.145145145145145,0.0076389433809995
1.147147147147147,0.007842906944791188
1.1491491491491492,0.008049346252663033
1.1511511511511512,0.008258253677527133
1.1531531531531531,0.008469621626469848
1.155155155155155,0.008683442540522569
1.157157157157157,0.00889970889443396
1.1591591591591592,0.009118413196443775
1.1611611611611612,0.009339547988058005
1.1631631631631631,0.009563105843825569
1.165165165165165,0.009789079371116373
1.167167167167167,0.010017461209900764
1.1691691691691692,0.010248244032530437
1.1711711711711712,0.010481420543520699
1.1731731731731732,0.0107169834793342
1.1751751751751751,0.010954925608165952
1.177177177177177,0.011195239729729689
1.1791791791791792,0.0114379186750457
1.1811811811811812,0.011682955306229871
1.1831831831831832,0.011930342516284182
1.1851851851851851,0.012180073228888437
1.187187187187187,0.012432140398193386
1.1891891891891893,0.012686537008614995
1.1911911911911912,0.012943256074630226
1.1931931931931932,0.013202290640573926
1.1951951951951951,0.013463633780437124
1.197197197197197,0.013727278597666483
1.1991991991991993,0.013993218224965001
1.2012012012012012,0.01426144582409407
1.2032032032032032,0.01453195458567671
1.2052052052052051,0.014804737729001987
1.207207207207207,0.015079788501830704
1.2092092092092093,0.015357100180202284
1.2112112112112112,0.015636666068242856
1.2132132132132132,0.01591847949797449
1.2152152152152151,0.016202533829125728
1.2172172172172173,0.016488822448943157
1.2192192192192193,0.016777338772004116
1.2212212212212212,0.0170680762400309
1.2232232232232232,0.01736102832170555
1.2252252252252251,0.017656188512486314
1.2272272272272273,0.017953550334424875
1.2292292292292293,0.0182531073359848
1.2312312312312312,0.018554853091861338
1.2332332332332332,0.01885878120280193
1.2352352352352352,0.01916488529542812
1.2372372372372373,0.01947315902205834
1.2392392392392393,0.019783596060531858
1.2412412412412412,0.020096190114034046
1.2432432432432432,0.020410934910922253
1.2452452452452452,0.020727824204553044
1.2472472472472473,0.021046851773110442
1.2492492492492493,0.02136801141943497
1.2512512512512513,0.021691296970854337
1.2532532532532532,0.022016702279014425
1.2552552552552552,0.022344221219711743
1.2572572572572573,0.022673847692726772
1.2592592592592593,0.023005575621658093
1.2612612612612613,0.02333939895375816
1.2632632632632632,0.023675311659769292
1.2652652652652652,0.024013307733761098
1.2672672672672673,0.024353381192968804
1.2692692692692693,0.024695526077632212
1.2712712712712713,0.025039736450836517
1.2732732732732732,0.025386006398352878
1.2752752752752752,0.025734330028480898
1.2772772772772774,0.026084701471891555
1.2792792792792793,0.02643711488147102
1.2812812812812813,0.026791564432166032
1.2832832832832832,0.02714804432082927
1.2852852852852852,0.027506548766066372
1.2872872872872874,0.0278670720080835
1.2892892892892893,0.028229608308535794
1.2912912912912913,0.028594151950377088
1.2932932932932932,0.028960697237709977
1.2952952952952952,0.029329238495637237
1.2972972972972974,0.029699770070113818
1.2992992992992993,0.030072286327799597
1.3013013013013013,0.03044678165591369
1.3033033033033032,0.030823250462088725
1.3053053053053052,0.031201687174226507
1.3073073073073074,0.03158208624035439
1.3093093093093093,0.03196444212848229
1.3113113113113113,0.032348749326461174
1.3133133133133132,0.03273500234184149
1.3153153153153152,0.033123195701733006
1.3173173173173174,0.03351332395266539
1.3193193193193193,0.03390538166044919
1.3213213213213213,0.0342993634100385
1.3233233233233233,0.03469526380539333
1.3253253253253252,0.035093077469343564
1.3273273273273274,0.03549279904345347
1.3293293293293293,0.03589442318788659
1.3313313313313313,0.036297944581272404
1.3333333333333333,0.03670335792057258
1.3353353353353352,0.037110657920948795
1.3373373373373374,0.03751983931563108
1.3393393393393394,0.03793089685578648
1.3413413413413413,0.03834382531038965
1.3433433433433433,0.038758619466092686
1.3453453453453452,0.03917527412709689
1.3473473473473474,0.03959378411502453
1.3493493493493494,0.0400141442687916
1.3513513513513513,0.04043634944448161
1.3533533533533533,0.0408603945152194
1.3553553553553555,0.041286274371046414
1.3573573573573574,0.041713983918795786
1.3593593593593594,0.042143518081969186
1.3613613613613613,0.042574871800613714
1.3633633633633633,0.04300804003119928
1.3653653653653655,0.04344301774649747
1.3673673673673674,0.043879799935460116
1.3693693693693694,0.044318381603099415
1.3713713713713713,0.04475875777036827
1.3733733733733733,0.045200923474041366
1.3753753753753755,0.045644873766596886
1.3773773773773774,0.046090603716098716
1.3793793793793794,0.04653810840607992
1.3813813813813813,0.04698738293542635
1.3833833833833833,0.04743842241826069
1.3853853853853855,0.04789122198382789
1.3873873873873874,0.04834577677638038
1.3893893893893894,0.048802081955064594
1.3913913913913913,0.049260132693808016
1.3933933933933933,0.0497199241812063
1.3953953953953955,0.05018145162041179
1.3973973973973974,0.05064471022902168
1.3993993993993994,0.05110969523896821
1.4014014014014013,0.05157640189640813
1.4034034034034033,0.05204482546161315
1.4054054054054055,0.05251496120886164
1.4074074074074074,0.05298680442632971
1.4094094094094094,0.053460350415983966
1.4114114114114114,0.05393559449347463
1.4134134134134133,0.05441253198802868
1.4154154154154155,0.05489115824234407
1.4174174174174174,0.05537146861248451
1.4194194194194194,0.055853458467774245
1.4214214214214214,0.05633712319069487
1.4234234234234233,0.056822458176780645
1.4254254254254255,0.05730945883451607
1.4274274274274275,0.05779812058523282
1.4294294294294294,0.05828843886300826
1.4314314314314314,0.05878040911456413
1.4334334334334333,0.05927402679916505
1.4354354354354355,0.059769287388518944
1.4374374374374375,0.06026618636667633
1.4394394394394394,0.060764719229931895
1.4414414414414414,0.06126488148672546
1.4434434434434433,0.061766668657543704
1.4454454454454455,0.06227007627482261
1.4474474474474475,0.06277509988284988
1.4494494494494494,0.06328173503766882
1.4514514514514514,0.0637899773069821
1.4534534534534533,0.06429982227005587
1.4554554554554555,0.06481126551762492
1.4574574574574575,0.06532430265179756
1.4594594594594594,0.065838929285962
1.4614614614614614,0.06635514104469278
1.4634634634634633,0.06687293356365712
1.4654654654654655,0.06739230248952274
1.4674674674674675,0.0679132434798651
1.4694694694694694,0.06843575220307659
1.4714714714714714,0.06895982433827455
1.4734734734734736,0.06948545557521106
1.4754754754754755,0.07001264161418211
1.4774774774774775,0.07054137816593846
1.4794794794794794,0.07107166095159557
1.4814814814814814,0.07160348570254593
1.4834834834834836,0.07213684816036925
1.4854854854854855,0.07267174407674533
1.4874874874874875,0.07320816921336654
1.4894894894894894,0.07374611934185032
1.4914914914914914,0.07428559024365358
1.4934934934934936,0.07482657770998534
1.4954954954954955,0.0753690775417217
1.4974974974974975,0.07591308554932055
1.4994994994994995,0.07645859755273665
1.5015015015015014,0.07700560938133728
1.5035035035035036,0.07755411687381836
1.5055055055055055,0.07810411587812054
1.5075075075075075,0.07865560225134652
1.5095095095095095,0.07920857185967822
1.5115115115115114,0.07976302057829471
1.5135135135135136,0.08031894429129002
1.5155155155155156,0.08087633889159158
1.5175175175175175,0.08143520028088003
1.5195195195195195,0.08199552436950756
1.5215215215215214,0.08255730707641862
1.5235235235235236,0.08312054432906972
1.5255255255255256,0.0836852320633495
1.5275275275275275,0.08425136622350096
1.5295295295295295,0.0848189427620417
1.5315315315315314,0.08538795763968653
1.5335335335335336,0.08595840682526906
1.5355355355355356,0.0865302862956645
1.5375375375375375,0.08710359203571295
1.5395395395395395,0.08767832003814201
1.5415415415415414,0.0882544663034914
1.5435435435435436,0.08883202684003642
1.5455455455455456,0.08941099766371252
1.5475475475475475,0.08999137479804031
1.5495495495495495,0.09057315427405077
1.5515515515515514,0.09115633213021089
1.5535535535535536,0.09174090441234964
1.5555555555555556,0.09232686717358396
1.5575575575575575,0.09291421647424604
1.5595595595595595,0.0935029483818095
1.5615615615615615,0.0940930589708183
1.5635635635635636,0.09468454432281294
1.5655655655655656,0.09527740052625923
1.5675675675675675,0.09587162367647692
1.5695695695695695,0.0964672098755684
1.5715715715715715,0.09706415523234778
1.5735735735735736,0.09766245586227075
1.5755755755755756,0.09826210788736361
1.5775775775775776,0.09886310743615451
1.5795795795795795,0.09946545064360311
1.5815815815815815,0.10006913365103257
1.5835835835835836,0.1006741526060594
1.5855855855855856,0.1012805036625258
1.5875875875875876,0.10188818298043165
1.5895895895895895,0.10249718672586605
1.5915915915915915,0.10310751107094084
1.5935935935935936,0.10371915219372255
1.5955955955955956,0.10433210627816594
1.5975975975975976,0.10494636951404764
1.5995995995995995,0.10556193809689937
1.6016016016016015,0.1061788082279432
1.6036036036036037,0.10679697611402497
1.6056056056056056,0.10741643796754952
1.6076076076076076,0.10803719000641532
1.6096096096096095,0.10865922845395042
1.6116116116116117,0.10928254953884847
1.6136136136136137,0.1099071494951033
1.6156156156156156,0.11053302456194648
1.6176176176176176,0.11116017098378363
1.6196196196196195,0.11178858501013085
1.6216216216216217,0.11241826289555297
1.6236236236236237,0.11304920089959991
1.6256256256256256,0.1136813952867448
1.6276276276276276,0.11431484232632275
1.6296296296296295,0.11494953829246807
1.6316316316316317,0.11558547946405433
1.6336336336336337,0.11622266212463193
1.6356356356356356,0.11686108256236812
1.6376376376376376,0.11750073706998658
1.6396396396396395,0.1181416219447066
1.6416416416416417,0.11878373348818416
1.6436436436436437,0.11942706800645164
1.6456456456456456,0.12007162180985799
1.6476476476476476,0.12071739121301094
1.6496496496496496,0.12136437253471678
1.6516516516516517,0.12201256209792359
1.6536536536536537,0.12266195622966101
1.6556556556556556,0.12331255126098369
1.6576576576576576,0.12396434352691273
1.6596596596596596,0.12461732936637866
1.6616616616616617,0.1252715051221646
1.6636636636636637,0.1259268671408487
1.6656656656656657,0.1265834117727472
1.6676676676676676,0.12724113537185933
1.6696696696696696,0.12790003429580954
1.6716716716716717,0.12856010490579325
1.6736736736736737,0.12922134356652032
1.6756756756756757,0.12988374664615904
1.6776776776776776,0.13054731051628268
1.6796796796796796,0.13121203155181307
1.6816816816816818,0.1318779061309671
1.6836836836836837,0.13254493063520198
1.6856856856856857,0.1332131014491605
1.6876876876876876,0.1338824149606179
1.6896896896896896,0.1345528675604283
1.6916916916916918,0.13522445564247093
1.6936936936936937,0.13589717560359738
1.6956956956956957,0.13657102384357786
1.6976976976976976,0.13724599676504984
1.6996996996996996,0.13792209077346415
1.7017017017017018,0.13859930227703474
1.7037037037037037,0.1392776276866846
1.7057057057057057,0.1399570634159954
1.7077077077077076,0.14063760588115579
1.7097097097097096,0.14131925150090938
1.7117117117117118,0.14200199669650523
1.7137137137137137,0.14268583789164607
1.7157157157157157,0.14337077151243718
1.7177177177177176,0.1440567939873375
1.7197197197197196,0.14474390174710816
1.7217217217217218,0.14543209122476397
1.7237237237237237,0.14612135885552266
1.7257257257257257,0.1468117010767554
1.7277277277277276,0.14750311432793875
1.7297297297297298,0.14819559505060426
1.7317317317317318,0.14888913968829068
1.7337337337337337,0.14958374468649535
1.7357357357357357,0.15027940649262495
1.7377377377377377,0.1509761215559485
1.7397397397397398,0.1516738863275486
1.7417417417417418,0.15237269726027441
1.7437437437437437,0.15307255080869392
1.7457457457457457,0.15377344342904628
1.7477477477477477,0.15447537157919503
1.7497497497497498,0.1551783317185815
1.7517517517517518,0.1558823203081777
1.7537537537537538,0.15658733381044093
1.7557557557557557,0.15729336868926538
1.7577577577577577,0.1580004214099385
1.7597597597597598,0.15870848843909338
1.7617617617617618,0.15941756624466413
1.7637637637637638,0.16012765129584072
1.7657657657657657,0.16083874006302237
1.7677677677677677,0.16155082901777376
1.7697697697697699,0.16226391463277956
1.7717717717717718,0.16297799338180005
1.7737737737737738,0.16369306173962747
1.7757757757757757,0.16440911618203974
1.7777777777777777,0.1651261531857584
1.7797797797797799,0.16584416922840375
1.7817817817817818,0.16656316078845118
1.7837837837837838,0.16728312434518924
1.7857857857857857,0.16800405637867313
1.7877877877877877,0.16872595336968493
1.7897897897897899,0.1694488117996889
1.7917917917917918,0.17017262815078907
1.7937937937937938,0.17089739890568753
1.7957957957957957,0.1716231205476402
1.7977977977977977,0.17234978956041702
1.7997997997997999,0.17307740242825795
1.8018018018018018,0.1738059556358325
1.8038038038038038,0.17453544566819795
1.8058058058058057,0.1752658690107569
1.8078078078078077,0.17599722214921726
1.8098098098098099,0.17672950156955045
1.8118118118118118,0.17746270375795092
1.8138138138138138,0.17819682520079574
1.8158158158158157,0.1789318623846027
1.8178178178178177,0.17966781179599128
1.8198198198198199,0.18040466992164192
1.8218218218218218,0.18114243324825627
1.8238238238238238,0.18188109826251786
1.8258258258258258,0.18262066145105055
1.8278278278278277,0.18336111930038093
1.82982982982983,0.1841024682968986
1.8318318318318318,0.1848447049268163
1.8338338338338338,0.18558782567613227
1.8358358358358358,0.18633182703058945
1.8378378378378377,0.18707670547563898
1.83983983983984,0.18782245749640022
1.8418418418418419,0.18856907957762334
1.8438438438438438,0.1893165682036506
1.8458458458458458,0.19006491985837864
1.8478478478478477,0.19081413102522088
1.84984984984985,0.19156419818706902
1.8518518518518519,0.19231511782625677
1.8538538538538538,0.19306688642452213
1.8558558558558558,0.1938195004629695
1.8578578578578577,0.19457295642203354
1.85985985985986,0.19532725078144136
1.8618618618618619,0.19608238002017786
1.8638638638638638,0.19683834061644714
1.8658658658658658,0.19759512904763654
1.867867867867868,0.19835274179028162
1.86986986986987,0.1991111753200281
1.8718718718718719,0.1998704261115985
1.8738738738738738,0.20063049063875454
1.8758758758758758,0.20139136537426225
1.877877877877878,0.2021530467898558
1.87987987987988,0.20291553135620313
1.8818818818818819,0.2036788155428711
1.8838838838838838,0.20444289581829006
1.8858858858858858,0.20520776864971793
1.887887887887888,0.20597343050320763
1.88988988988989,0.20673987784357048
1.8918918918918919,0.20750710713434395
1.8938938938938938,0.2082751148377567
1.8958958958958958,0.2090438974146929
1.897897897897898,0.20981345132466067
1.8998998998999,0.21058377302575634
1.901901901901902,0.21135485897463324
1.9039039039039038,0.2121267056264661
1.9059059059059058,0.2128993094349181
1.907907907907908,0.21367266685210895
1.90990990990991,0.21444677432857914
1.911911911911912,0.21522162831326136
1.9139139139139139,0.21599722525344398
1.9159159159159158,0.21677356159473946
1.917917917917918,0.21755063378105297
1.91991991991992,0.2183284382545486
1.921921921921922,0.21910697145561808
1.9239239239239239,0.21988622982284986
1.9259259259259258,0.22066620979299395
1.927927927927928,0.22144690780093335
1.92992992992993,0.22222832027965064
1.931931931931932,0.22301044366019782
1.9339339339339339,0.22379327437166452
1.9359359359359358,0.22457680884114553
1.937937937937938,0.22536104349371158
1.93993993993994,0.22614597475237697
1.941941941941942,0.22693159903807059
1.9439439439439439,0.22771791276960363
1.9459459459459458,0.2285049123636396
1.947947947947948,0.22929259423466392
1.94994994994995,0.2300809547949537
1.951951951951952,0.23086999045454784
1.9539539539539539,0.23165969762121824
1.9559559559559558,0.23245007270043577
1.957957957957958,0.23324111209534626
1.95995995995996,0.2340328122067365
1.961961961961962,0.23482516943300696
1.9639639639639639,0.2356181801701429
1.9659659659659658,0.23641184081168268
1.967967967967968,0.23720614774869142
1.96996996996997,0.2380010973697304
1.971971971971972,0.23879668606082932
1.973973973973974,0.2395929102054581
1.9759759759759759,0.24038976618449578
1.977977977977978,0.2411872503762052
1.97997997997998,0.24198535915620192
1.981981981981982,0.24278408889742942
1.983983983983984,0.2435834359701289
1.985985985985986,0.24438339674181048
1.987987987987988,0.24518396757722824
1.98998998998999,0.24598514483834963
1.991991991991992,0.2467869248843311
1.993993993993994,0.2475893040714885
1.995995995995996,0.2483922787532699
1.997997997997998,0.24919584528022984
2.0,0.25

